Geometry Calibration in Tomography with a Differentiable Ray-Based Model

Geometric misalignments between the nominal and true acquisition parameters in tomography degrade reconstructions. We propose a framework that jointly reconstructs the volume and calibrates the acquisition geometry for arbitrary source--detector configurations. The core of our framework is an x-ray transform operator whose gradients with respect to the acquisition geometry can be efficiently computed with a ray-tracing method of structure and computational complexity similar to those of the forward operator. We represent the volume in a B-spline basis to provide a continuously differentiable model. This results in a better-behaved optimization landscape compared to voxel-based representations. We validate our framework with CT, micro-CT, nano-CT, and positron emission tomography data under a variety of geometric misalignments.

==> Figures/calibration_loss_and_gradients.csv <==
Shift Error (pixels),Loss Order 0,Loss Order 2,Grad Order 0,Grad Order 2
-2.0,0.17283951,0.13633016,0.0,-0.08901085
-1.979899497487437,0.17283951,0.1345478,0.0,-0.08829227
-1.9597989949748744,0.17283951,0.13277414,0.0,-0.0883946
-1.9396984924623115,0.17283951,0.13099435,0.0,-0.088645846
-1.9195979899497488,0.17283951,0.12920998,0.0,-0.08887494
-1.899497487437186,0.14814815,0.12742423,0.0,-0.088622585
-1.879396984924623,0.14814815,0.12564965,0.0,-0.08790219
-1.8592964824120604,0.14814815,0.12388935,0.0,-0.08725308
-1.8391959798994975,0.14814815,0.12214209,0.0,-0.08666427
-1.8190954773869348,0.14814815,0.120404996,0.0,-0.0861327
-1.7989949748743719,0.14814815,0.118678354,0.0,-0.08564703
-1.778894472361809,0.14814815,0.11695272,0.0,-0.08615353
-1.7587939698492463,0.14814815,0.11521515,0.0,-0.08670677
-1.7386934673366834,0.14814815,0.11346595,0.0,-0.08727604
-1.7185929648241207,0.14814815,0.111706905,0.0,-0.08785452
-1.6984924623115578,0.14814815,0.10993434,0.0,-0.088433795
-1.678391959798995,0.14814815,0.10815069,0.0,-0.08900082
-1.6582914572864322,0.14814815,0.10635745,0.0,-0.089549676
-1.6381909547738693,0.14814815,0.10455131,0.0,-0.09006728
-1.6180904522613067,0.14814815,0.10273571,0.0,-0.09054558
-1.5979899497487438,0.14814815,0.1009123,0.0,-0.0909782
-1.5778894472361809,0.14814815,0.09907905,0.0,-0.09135341
-1.557788944723618,0.14814815,0.09724024,0.0,-0.09166342
-1.5376884422110553,0.14814815,0.09539505,0.0,-0.09190369
-1.5175879396984926,0.12345679,0.093550056,0.0,-0.09139225
-1.4974874371859297,0.12345679,0.09172173,0.0,-0.09060979
-1.4773869346733668,0.12345679,0.089907795,0.0,-0.089852974
-1.457286432160804,0.12345679,0.08810851,0.0,-0.08910589
-1.4371859296482412,0.12345679,0.08632571,0.0,-0.088364065
-1.4170854271356785,0.12345679,0.084556445,0.0,-0.08780926
-1.3969849246231156,0.12345679,0.08279127,0.0,-0.08788071
-1.3768844221105527,0.12345679,0.0810239,0.0,-0.08793792
-1.3567839195979898,0.12345679,0.079255305,0.0,-0.087969884
-1.3366834170854272,0.09876543,0.07749503,0.0,-0.08716428
-1.3165829145728645,0.09876543,0.07575126,0.0,-0.08628615
-1.2964824120603016,0.09876543,0.07402497,0.0,-0.085475996
-1.2763819095477387,0.09876543,0.07231521,0.0,-0.084723406
-1.2562814070351758,0.09876543,0.07061865,0.0,-0.0840241
-1.236180904522613,0.09876543,0.06893525,0.0,-0.083629385
-1.2160804020100502,0.09876543,0.067254215,0.0,-0.08371401
-1.1959798994974875,0.09876543,0.06556985,0.0,-0.08382503
-1.1758793969849246,0.09876543,0.063883394,0.0,-0.08394939
-1.1557788944723617,0.09876543,0.062195443,0.0,-0.08407864
-1.135678391959799,0.09876543,0.06050365,0.0,-0.08420506
-1.1155778894472361,0.09876543,0.05880957,0.0,-0.08431554
-1.0954773869346734,0.09876543,0.057114694,0.0,-0.08440265
-1.0753768844221105,0.09876543,0.05541698,0.0,-0.08445751
-1.0552763819095476,0.09876543,0.05371886,0.0,-0.08446873
-1.035175879396985,0.09876543,0.05202221,0.0,-0.08443071
-1.015075376884422,0.09876543,0.05032527,0.0,-0.08433196
-0.9949748743718594,0.09876543,0.048631337,0.0,-0.084165625
-0.9748743718592965,0.074074075,0.04694302,0.0,-0.08383811
-0.9547738693467336,0.074074075,0.045269597,0.0,-0.08258908
-0.9346733668341709,0.074074075,0.043622658,0.0,-0.08136703
-0.914572864321608,0.074074075,0.0419991,0.0,-0.08016664
-0.8944723618090451,0.074074075,0.040399052,0.0,-0.07897301
-0.8743718592964824,0.074074075,0.03882433,0.0,-0.07778208
-0.8542713567839195,0.074074075,0.03727123,0.0,-0.07681632
-0.8341708542713568,0.074074075,0.03573499,0.0,-0.07598007
-0.8140703517587939,0.074074075,0.034217007,0.0,-0.07512362
-0.793969849246231,0.049382716,0.03271603,0.0,-0.07402008
-0.7738693467336684,0.049382716,0.031246953,0.0,-0.07223061
-0.7537688442211055,0.049382716,0.02981204,0.0,-0.07051608
-0.7336683417085428,0.049382716,0.028410913,0.0,-0.06886684
-0.7135678391959799,0.049382716,0.02704346,0.0,-0.06727223
-0.693467336683417,0.049382716,0.025706423,0.0,-0.06572691
-0.6733668341708543,0.049382716,0.024399007,0.0,-0.064398974
-0.6532663316582914,0.049382716,0.023117574,0.0,-0.063158154
-0.6331658291457287,0.049382716,0.021859925,0.0,-0.06193873
-0.6130653266331658,0.049382716,0.02062688,0.0,-0.06072993
-0.5929648241206029,0.049382716,0.019418843,0.0,-0.059522383
-0.5728643216080402,0.049382716,0.018234128,0.0,-0.058306985
-0.5527638190954773,0.049382716,0.017074382,0.0,-0.05707358
-0.5326633165829147,0.049382716,0.015940335,0.0,-0.055812865
-0.5125628140703518,0.049382716,0.014831093,0.0,-0.054515526
-0.49246231155778886,0.049382716,0.013748437,0.0,-0.05317136
-0.4723618090452262,0.049382716,0.012694162,0.0,-0.051774476
-0.4522613065326633,0.049382716,0.011667711,0.0,-0.05031485
-0.4321608040201004,0.049382716,0.01067137,0.0,-0.048783556
-0.4120603015075377,0.024691358,0.009708911,0.0,-0.04687576
-0.3919597989949748,0.024691358,0.008788891,0.0,-0.044633105
-0.3718592964824121,0.024691358,0.007913839,0.0,-0.042414185
-0.3517587939698492,0.024691358,0.0070839315,0.0,-0.040213436
-0.3316582914572863,0.024691358,0.006297331,0.0,-0.038016517
-0.31155778894472363,0.024691358,0.005555542,0.0,-0.035820626
-0.29145728643216073,0.024691358,0.004857182,0.0,-0.033665784
-0.27135678391959805,0.024691358,0.0042019514,0.0,-0.031492785
-0.25125628140703515,0.024691358,0.0035912446,0.0,-0.029297449
-0.23115577889447225,0.0,0.0030261911,0.0,-0.026829066
-0.21105527638190957,0.0,0.002512546,0.0,-0.024266873
-0.19095477386934667,0.0,0.0020501516,0.0,-0.02177743
-0.170854271356784,0.0,0.0016368441,0.0,-0.019348275
-0.1507537688442211,0.0,0.0012719962,0.0,-0.016972624
-0.1306532663316582,0.0,0.0009542693,0.0,-0.014642561
-0.11055276381909551,0.0,0.00068293087,0.0,-0.012356246
-0.09045226130653261,0.0,0.00045738995,0.0,-0.010097254
-0.07035175879396993,0.0,0.000276944,0.0,-0.007854156
-0.05025125628140703,0.0,0.0001415335,0.0,-0.0056187753
-0.03015075376884413,0.0,5.1091265e-05,0.0,-0.0033817808
-0.01005025125628145,0.0,5.6887498e-06,0.0,-0.0011316533
0.010050251256281229,0.0,5.7256834e-06,0.0,0.0011397317
0.03015075376884413,0.0,5.168375e-05,0.0,0.0034410565
0.05025125628140703,0.0,0.00014436347,0.0,0.005784776
0.07035175879396993,0.0,0.00028461858,0.0,0.008176952
0.09045226130653283,0.0,0.00047337858,0.0,0.010624502
0.11055276381909529,0.0,0.0007121437,0.0,0.013139826
0.1306532663316582,0.0,0.001002268,0.0,0.01572945
0.1507537688442211,0.024691358,0.0013428191,0.0,0.018142093
0.170854271356784,0.024691358,0.0017312944,0.0,0.020495148
0.1909547738693469,0.024691358,0.002166877,0.0,0.02282744
0.2110552763819098,0.024691358,0.0026487482,0.0,0.02515563
0.23115577889447225,0.024691358,0.003178154,0.0,0.027492553
0.25125628140703515,0.024691358,0.0037543674,0.0,0.029831484
0.27135678391959805,0.024691358,0.004377137,0.0,0.03218003
0.29145728643216096,0.024691358,0.00504809,0.0,0.03455005
0.31155778894472386,0.049382716,0.0057667624,0.0,0.036944028
0.3316582914572863,0.049382716,0.006527591,0.0,0.03879334
0.3517587939698492,0.049382716,0.0073257377,0.0,0.040569037
0.3718592964824121,0.049382716,0.008158129,0.0,0.04227588
0.391959798994975,0.049382716,0.009024508,0.0,0.043926243
0.4120603015075379,0.049382716,0.009924048,0.0,0.045526586
0.4321608040201004,0.049382716,0.010854486,0.0,0.047083564
0.4522613065326633,0.049382716,0.011816329,0.0,0.048610445
0.4723618090452262,0.049382716,0.012808316,0.0,0.050111674
0.4924623115577891,0.049382716,0.013830847,0.0,0.051602118
0.512562814070352,0.049382716,0.014883097,0.0,0.053089358
0.5326633165829144,0.049382716,0.01596482,0.0,0.05457943
0.5527638190954773,0.049382716,0.01707732,0.0,0.056088053
0.5728643216080402,0.049382716,0.01822017,0.0,0.057621986
0.5929648241206031,0.049382716,0.019394634,0.0,0.059308257
0.613065326633166,0.049382716,0.020604895,0.0,0.06108693
0.6331658291457285,0.049382716,0.021851191,0.0,0.06291735
0.6532663316582914,0.049382716,0.023134287,0.0,0.06480544
0.6733668341708543,0.049382716,0.024456946,0.0,0.06676574
0.6934673366834172,0.074074075,0.025818808,0.0,0.06857878
0.7135678391959801,0.074074075,0.027208252,0.0,0.0697141
0.7336683417085426,0.074074075,0.028620876,0.0,0.070826754
0.7537688442211055,0.074074075,0.030056091,0.0,0.07192026
0.7738693467336684,0.074074075,0.03151417,0.0,0.073251195
0.7939698492462313,0.074074075,0.033000488,0.0,0.07462028
0.8140703517587942,0.074074075,0.034514602,0.0,0.07599358
0.8341708542713566,0.074074075,0.036054928,0.0,0.07738142
0.8542713567839195,0.074074075,0.037625406,0.0,0.07879234
0.8743718592964824,0.09876543,0.039222326,0.0,0.07984241
0.8944723618090453,0.09876543,0.040830247,0.0,0.080241814
0.9145728643216082,0.09876543,0.042447414,0.0,0.08056858
0.9346733668341707,0.09876543,0.044070013,0.0,0.080831565
0.9547738693467336,0.09876543,0.045695744,0.0,0.08104035
0.9748743718592965,0.09876543,0.047327284,0.0,0.08120157
0.9949748743718594,0.09876543,0.04896028,0.0,0.081323475
1.0150753768844223,0.09876543,0.050595786,0.0,0.08141999
1.0351758793969852,0.09876543,0.052233815,0.0,0.08149489
1.0552763819095476,0.09876543,0.053872056,0.0,0.08155939
1.0753768844221105,0.09876543,0.05551199,0.0,0.0816274
1.0954773869346734,0.09876543,0.057153326,0.0,0.08170053
1.1155778894472363,0.09876543,0.05879686,0.0,0.08179624
1.1356783919597992,0.09876543,0.060442217,0.0,0.08199022
1.1557788944723617,0.09876543,0.06209775,0.0,0.08276998
1.1758793969849246,0.09876543,0.063770115,0.0,0.08360037
1.1959798994974875,0.09876543,0.065459244,0.0,0.08448602
1.2160804020100504,0.09876543,0.067166485,0.0,0.08543203
1.2361809045226133,0.09876543,0.06889443,0.0,0.086453885
1.2562814070351758,0.12345679,0.07063909,0.0,0.086905316
1.2763819095477387,0.12345679,0.07238604,0.0,0.08696585
1.2964824120603016,0.12345679,0.07413504,0.0,0.087006405
1.3165829145728645,0.12345679,0.07588489,0.0,0.08722616
1.3366834170854274,0.12345679,0.07764533,0.0,0.08800237
1.3567839195979898,0.12345679,0.079422034,0.0,0.088783026
1.3768844221105527,0.12345679,0.08121514,0.0,0.08957021
1.3969849246231156,0.12345679,0.08302302,0.0,0.090374365
1.4170854271356785,0.12345679,0.08484807,0.0,0.09120718
1.4371859296482414,0.14814815,0.086684525,0.0,0.09126444
1.457286432160804,0.14814815,0.08851527,0.0,0.09102774
1.4773869346733668,0.14814815,0.09034301,0.0,0.0907208
1.4974874371859297,0.14814815,0.09216325,0.0,0.09035292
1.5175879396984926,0.14814815,0.093974076,0.0,0.089935556
1.5376884422110555,0.14814815,0.09577816,0.0,0.08947279
1.557788944723618,0.14814815,0.09757224,0.0,0.088975176
1.5778894472361809,0.14814815,0.099354245,0.0,0.0884547
1.5979899497487438,0.14814815,0.10112749,0.0,0.087916516
1.6180904522613067,0.14814815,0.10288869,0.0,0.08737196
1.6381909547738696,0.14814815,0.10463956,0.0,0.08683516
1.658291457286432,0.14814815,0.1063804,0.0,0.086308345
1.678391959798995,0.14814815,0.10810958,0.0,0.08580391
1.6984924623115578,0.14814815,0.10983171,0.0,0.08580388
1.7185929648241207,0.14814815,0.11156119,0.0,0.08631697
1.7386934673366836,0.14814815,0.11330212,0.0,0.08688432
1.758793969849246,0.14814815,0.115054905,0.0,0.08751099
1.778894472361809,0.14814815,0.11682019,0.0,0.08819949
1.7989949748743719,0.17283951,0.118601106,0.0,0.08895138
1.8190954773869348,0.17283951,0.12038706,0.0,0.08874853
1.8391959798994977,0.17283951,0.12216816,0.0,0.08851574
1.8592964824120601,0.17283951,0.123945445,0.0,0.08826679
1.879396984924623,0.17283951,0.12572142,0.0,0.08863717
1.899497487437186,0.17283951,0.1275095,0.0,0.08935609
1.9195979899497488,0.17283951,0.12931356,0.0,0.09008123
1.9396984924623117,0.17283951,0.13113181,0.0,0.09081815
1.9597989949748746,0.17283951,0.13296409,0.0,0.09157415
1.979899497487437,0.19753087,0.1348126,0.0,0.09219934
2.0,0.19753087,0.13666417,0.0,0.0919503


==> Figures/fig_autodiff_memory.csv <==
voxels_per_ray,native_MB,explicit_MB,ratio
64,335.544,1.573,213.3
128,706.74,1.573,449.3
256,1409.286,1.573,896.0
512,2818.572,1.573,1792.0
1024,5637.145,1.573,3584.0
2048,11274.289,1.573,7168.0
4096,22515.024,1.573,14314.7


==> Figures/loss_norm_bone.csv <==
iter,naive,calib
0,1.0,0.8726216548718166
1,0.9876266222203174,0.8594814084321342
2,0.9755381198110237,0.846630688546192
3,0.9637261513937119,0.834055080389554
4,0.9521842591270345,0.8217513166020147
5,0.9409051779394758,0.8097134774956724
6,0.9298821040339023,0.7979324913410151
7,0.9191091946014752,0.786398402299299
8,0.9085796458450613,0.7751097881078467
9,0.898287499637227,0.7640582305091873
10,0.8882266825319428,0.7532447289311486
11,0.8783909673250526,0.7426569827235447
12,0.8687745496472502,0.7322921089214888
13,0.8593712022943788,0.7221430346511237
14,0.8501757359296419,0.712193115595168
15,0.8411826536999875,0.7024550367991248
16,0.8323866893895554,0.6929106163644392
17,0.8237829227382709,0.683564274837271
18,0.8153662797279329,0.6744076323996819
19,0.8071325320100398,0.6654351153195565
20,0.7990771437198358,0.6566420724135433
21,0.7911955021135016,0.6480228530704633
22,0.7834838785564495,0.6395731520627517
23,0.7759375449862647,0.6312928156322813
24,0.768552426812573,0.6231800755605879
25,0.7613247185217232,0.6152203632651078
26,0.7542504992814691,0.6074161773154101
27,0.747325809820032,0.5997590610144923
28,0.7405472674586108,0.5922493987576728
29,0.7339108360463634,0.5848810786593907
30,0.727413401981212,0.5776594053750382
31,0.7210514288262277,0.570570079398775
32,0.7148216876607373,0.5636177134744205
33,0.7087211802012578,0.5567921595655718
34,0.702746600648052,0.5500911497398508
35,0.6968951429152965,0.5435185663899725
36,0.6911637318404444,0.5370609941193283
37,0.6855495997772045,0.5307248138902018
38,0.6800499790792849,0.5245024146752906
39,0.6746620252213301,0.5183940655513181
40,0.6693833165128349,0.5123972295091829
41,0.6642108931098485,0.5065092542211891
42,0.6591424486404611,0.5007295246548273
43,0.6541757151722947,0.4950511216943683
44,0.6493081941357803,0.4894729305933891
45,0.6445375407194767,0.4839969117680128
46,0.6398613716724099,0.47861410880732314
47,0.6352778418970525,0.47332951885045815
48,0.6307845681424308,0.46813003401706366
49,0.6263794746738263,0.46301838351389984
50,0.6220605626355836,0.457994452022371
51,0.6178259100511111,0.4530575476309044
52,0.6136736718228815,0.4482107839415781
53,0.6096018490952392,0.4434426290948432
54,0.6056084045729974,0.438758233987965
55,0.6016919159934783,0.4341502951098957
56,0.5978504998196227,0.42962035004190874
57,0.5940823878329656,0.42516682276319884
58,0.590385965573171,0.42078656123215613
59,0.5867595801403697,0.41647741283499806
60,0.5832018861509479,0.4122459122921358
61,0.5797110769469095,0.40807541528628705
62,0.5762857302655768,0.40397676176542774
63,0.5729245776023997,0.3999357675423128
64,0.5696261198156363,0.39595608437246604
65,0.5663887040054184,0.3920396342324788
66,0.5632111385462593,0.3881848795410781
67,0.5600923471312674,0.384393357879537
68,0.5570307153001062,0.3806634932270506
69,0.5540252051854161,0.3769912109932448
70,0.5510743176454557,0.3733784331547112
71,0.5481772070105251,0.36981212871015956
72,0.5453324125784142,0.36630286853084304
73,0.5425390118003598,0.3628462320706011
74,0.5397958514904063,0.3594452944919802
75,0.5371017400230675,0.35609478957911983
76,0.5344556779705157,0.3527957167598473
77,0.531856742783987,0.34954526994833923
78,0.5293036659589309,0.34634291099114983
79,0.5267957940233062,0.34318533408854196
80,0.5243319353516265,0.3400748071728935
81,0.5219110905160642,0.3370045648866024
82,0.519532606044578,0.3339751453831143
83,0.5171954440698086,0.33098331974175554
84,0.5148987589220556,0.32803500765042776
85,0.512641704931619,0.325133860864655
86,0.510423282670671,0.3222714611269663
87,0.5082431077438936,0.3194532284113498
88,0.5060998732072042,0.3166691299999981
89,0.5039931177862211,0.3139289295339956
90,0.5019220726903079,0.31123089723441016
91,0.49988585381023215,0.308572957366523
92,0.4978838461134846,0.3059492286819642
93,0.49591531924896076,0.3033584426761833
94,0.4939796197446193,0.30079863893305697
95,0.4920760941284192,0.29826901022241686
96,0.4902040120492557,0.2957769369343743
97,0.4883627200350875,0.29331446208584044
98,0.48655167993246945,0.2908828926208976
99,0.4847701229507646,0.28848403519754173
100,0.4830177415737183,0.2861193120784504
101,0.48129365169209865,0.2837853405848228
102,0.47959746891058724,0.2814826588701045
103,0.47792853975714283,0.2792100753088088
104,0.4762861723201928,0.27696808961484937
105,0.4746703281602051,0.2747520890444067
106,0.4730799309702888,0.27256545627628187
107,0.47151482699231606,0.2704053467851193
108,0.4699743243147143,0.2682716452523238
109,0.46845803854216533,0.266164620754618
110,0.4669654315212234,0.2640803524597552
111,0.4654961957356336,0.26201960915837225
112,0.4640496008342916,0.25998784926398866
113,0.462625454619538,0.2579767313981976
114,0.4612232189379273,0.2559866783958491
115,0.4598423556360137,0.25402072697995776
116,0.4584827109556702,0.25207968438069206
117,0.4571435161062599,0.2501632046422654
118,0.45582484796684664,0.24827090336935945
119,0.45452589930726195,0.24639970539942802
120,0.4532464394903149,0.24454941853481188
121,0.4519861994392825,0.24272035029176567
122,0.450744717879783,0.2409136154167124
123,0.4495215719769663,0.2391306361723298
124,0.4483164542145775,0.23736583882650256
125,0.4471292108344895,0.23562137599301328
126,0.4459591499251294,0.2338970939137344
127,0.44480634836556077,0.2321944148513437
128,0.443670229562806,0.23051087867580422
129,0.4425503706820153,0.22884133448985072
130,0.4414469639208476,0.22719504622065403
131,0.44035908673053903,0.22556494099435762
132,0.43928677755062145,0.22394936591109277
133,0.4382298057439039,0.22235616263535282
134,0.4371878253545998,0.22077691290966692
135,0.4361604135478592,0.2192128852385855
136,0.4351475318841501,0.2176656940824455
137,0.4341488344076862,0.21613464752967387
138,0.43316389828361723,0.21461743920836085
139,0.4321926466328796,0.21311798995075315
140,0.4312349641368778,0.21163376274775
141,0.4302901973235707,0.21016218215071866
142,0.4293585383906175,0.2087105132311751
143,0.4284395260636362,0.20727475827780903
144,0.42753304502403144,0.20585822309035773
145,0.4266386724369529,0.20445410387168725
146,0.42575648518146436,0.20306389976353922
147,0.42488606042271565,0.20168772608450888
148,0.4240272059630477,0.2003269666577423
149,0.42317992180246033,0.19897904603460673
150,0.4223437466665718,0.19764454080807964
151,0.42151856523678655,0.19631933794825543
152,0.4207042237549772,0.19500605134329826
153,0.41990053002348465,0.19371029316485538
154,0.419107214965586,0.19242672031800254
155,0.4183242401417496,0.19115721633979935
156,0.4175512980357207,0.18990012833037698
157,0.4167883117684356,0.18865707075007251
158,0.416035166021299,0.18742785140122661
159,0.4152914763989923,0.1862088185283156
160,0.4145572813410476,0.18500577650064565
161,0.41383242708933754,0.1838119984001467
162,0.4131166061276073,0.18262940620341003
163,0.4124097800163253,0.18145830742669056
164,0.41171164123923665,0.1802979332793514
165,0.4110222666754052,0.17914355569897772
166,0.4103415410062355,0.17800282415240354
167,0.4096690029573453,0.1768688579634313
168,0.40900472940779864,0.17574761525949467
169,0.4083486050389998,0.17463809661276608
170,0.4077004760928215,0.1735376112560175
171,0.40706022725066826,0.1724506566144728
172,0.4064276278753491,0.1713694294631708
173,0.40580263952733214,0.17030115643409535
174,0.4051849931298947,0.16924007159747195
175,0.40457488088069576,0.16819036486227018
176,0.4039718799448854,0.1671489226264118
177,0.40337599032246346,0.1661203576337162
178,0.40278721201342993,0.1650947909245034
179,0.40220535282012587,0.16407944913075728
180,0.40163006678676455,0.1630717568038452
181,0.4010615461110053,0.16207205989955362
182,0.4004996370347207,0.16108489428263859
183,0.39994418579978347,0.16010603160459863
184,0.39939511552712986,0.15913935425814868
185,0.39885219557956914,0.15817632866722256
186,0.39831554127569657,0.1572226054429992
187,0.3977849604178531,0.1562753016205914
188,0.39726041456650685,0.15533495535344471
189,0.3967417115239986,0.15440102848811357
190,0.39622881285079675,0.15347505860587116
191,0.3957216416678374,0.1525502034700518
192,0.39522012109605714,0.15162880789209712
193,0.39472402049826477,0.15072620924520713
194,0.39423337831399213,0.1498219961379802
195,0.3937481945432394,0.1489340429527172
196,0.3932682385488154,0.14805527681556155
197,0.3927935872097839,0.14718869600999582
198,0.39232393300989027,0.14632346058804407
199,0.39185950658632546,0.1454712177278508
200,0.3914000004228349,0.144627200927469
201,0.3909453376403548,0.1437892191335845
202,0.39049555667841696,0.14295965559717058
203,0.39005065753702156,0.14213285970704848
204,0.38961037113944574,0.1413148664697153
205,0.3891746590461576,0.1405029082388794
206,0.38874352125715717,0.139694217368249
207,0.3883169193329127,0.13889332972257998
208,0.3878947763943604,0.13809886147872646
209,0.38747709244150025,0.1373085831438424
210,0.38706359839760973,0.13652495484796495
211,0.38665440958128394,0.13575097487457663
212,0.3862492953553321,0.13498203047985796
213,0.38584844791741335,0.13421873669631826
214,0.3854515597512731,0.13345582730809688
215,0.3850587846150386,0.13269849165199074
216,0.38466989187151895,0.1319521112624561
217,0.3842849968393095,0.1312030016661615
218,0.3839038688812193,0.1304655776875431
219,0.38352658487631214,0.12973022944364354
220,0.38315302950599245,0.1290016849968777
221,0.38278320277026023,0.1282804056216278
222,0.38241695091098804,0.1275621245298605
223,0.3820543508072397,0.12684976312599494
224,0.3816952487008879,0.12614828010963725
225,0.38133964459193265,0.12544787340017063
226,0.3809875769199057,0.12475546211332474
227,0.380638815047616,0.1240682786028076
228,0.3802934358541274,0.12338482372687792
229,0.3799514008999078,0.12270848016433665
230,0.37961267174542573,0.12203678778514682
231,0.37927701775348993,0.12137416713546877
232,0.37894470800082336,0.12071519824131452
233,0.37861555028976673,0.12006368661633521
234,0.37828931398312926,0.11941375101216087
235,0.3779662681576336,0.11877138799575701
236,0.3776462590551524,0.11813329176738628
237,0.37732913291755854,0.1174989241736029
238,0.3770150435029791,0.11687001499333939
239,0.37670383705328697,0.1162466795451911
240,0.37639555200801383,0.11562515075503887
241,0.3760900346090324,0.11501146362937989
242,0.37578728485634283,0.11440235080800859
243,0.37548734118947674,0.11379639002824722
244,0.37519012672937047,0.11319519575043285
245,0.3748956030364924,0.1125973841514194
246,0.37460377011084234,0.11200218644057043
247,0.374314474194293,0.11141448443842819
248,0.3740279074845036,0.1108270899525406
249,0.37374372402568756,0.11024692209863696
250,0.37346223133409967,0.10966836870507017
251,0.373183160333017,0.10909242919966776
252,0.3729065494619715,0.10852148683340324
253,0.37263228340236754,0.1079540040250034
254,0.37236059279139616,0.10739301749748265
255,0.37209128543139824,0.10683529833016747
256,0.3718241691247146,0.1062801546114849
257,0.3715595513875998,0.10573269879916827
258,0.3712970478247357,0.10518758779829315
259,0.371036927512845,0.10464758925515145
260,0.37077892137520496,0.10410993552345126
261,0.3705232600490066,0.103579969698117
262,0.3702697513365905,0.1030516183331197
263,0.3700184336774889,0.10253268465342051
264,0.36976911487404224,0.10200575555110084
265,0.3695221024425055,0.10148920512237515
266,0.36927705042709197,0.10097157838675816
267,0.36903403570686544,0.10046375373175781
268,0.36879305828182596,0.09995546780237538
269,0.36855415659150526,0.09945156397962161
270,0.36831721531730777,0.09895177318677364
271,0.3680822728987654,0.0984564413796178
272,0.36784917557775093,0.09796218587935325
273,0.36761815399145525,0.09746981391614833
274,0.36738882374456006,0.09698266972927229
275,0.3671614923533201,0.09649837006775162
276,0.3669360060596078,0.09601149495759835
277,0.366712441742487,0.09553480632337984
278,0.36649064564383044,0.09505446593363763
279,0.3662705793241061,0.09457835389239656
280,0.36605235810190967,0.09410408694868343
281,0.365835789779582,0.09363204949781637
282,0.3656211049943138,0.09316470166983241
283,0.36540799622985076,0.09269758447903957
284,0.3651966556838517,0.09223065948590584
285,0.3649868142795942,0.0917699616969285
286,0.36477893329145983,0.09131191623564734
287,0.36457243612647144,0.09086048237384091
288,0.36436778405901077,0.09041389189304502
289,0.3641645926937597,0.08997072253058196
290,0.3639630157888455,0.0895277453657781
291,0.36376305334426806,0.08908722833101129
292,0.3635646284809639,0.0886485948333041
293,0.36336770275940095,0.08821695733038988
294,0.3631723146191113,0.08778851030861758
295,0.36297842562056293,0.08736198526343666
296,0.3627859973242241,0.08694103395037107
297,0.3625951066091586,0.08652123582326035
298,0.36240563815677057,0.08610393626571866
299,0.36221755352752855,0.08569040378229613
300,0.36203108335862333,0.08527437272930476
301,0.3618458048152048,0.08486218562949628
302,0.36166202541352765,0.08445165142955656
303,0.36147966827452827,0.08404611436875462
304,0.36129865651914284,0.08364057730795277
305,0.3611189132683077,0.08324134433037088
306,0.36094066915921397,0.08284553247112182
307,0.360763616675607,0.08245375676271487
308,0.3605878326965505,0.08206305736119913
309,0.3604135094197033,0.08167270391546994
310,0.3602403008892794,0.08128684789496474
311,0.36006847618200116,0.08090183754415975
312,0.35989799685833707,0.08052051738841046
313,0.35972855540203236,0.08013981226517047
314,0.35956042088980983,0.07976014500928981
315,0.35939359332166954,0.07938378355314661
316,0.3592279189394841,0.0790076527341943
317,0.35906339774325347,0.07863359764996072
318,0.3589001066120415,0.07826780706507062
319,0.3587380071063162,0.07790286214988072
320,0.35857698390748216,0.07753799411375448
321,0.35841722921319846,0.0771742792635831
322,0.35825862770486977,0.07681782948492756
323,0.35810114094296397,0.07646237913409953
324,0.3579445382902903,0.07610704410186708
325,0.35778928102123075,0.07575597585766762
326,0.3576349847404668,0.07540502293206373
327,0.3574819569642534,0.07505472347850083
328,0.3573298517368037,0.07471253476615405
329,0.3571787843767136,0.0743677321656429
330,0.35702890864211007,0.07402761918801486
331,0.35687995545627044,0.07369173455888806
332,0.35673207857732214,0.07335738751103454
333,0.356585278005265,0.07302653846057751
334,0.35643947686103555,0.07269465154276095
335,0.3562945982655698,0.07236657013859563
336,0.3561507575374636,0.07204144857838111
337,0.356007916237185,0.07171548134846642
338,0.35586599748567016,0.07139205112765243
339,0.3557251550410467,0.0710704275648345
340,0.35558527358471886,0.07074995718797145
341,0.3554461993585596,0.0704337535991414
342,0.3553080861206959,0.07012024077753942
343,0.3551710491897235,0.06980503661653702
344,0.3550346657307922,0.06949294605761276
345,0.35489939701828394,0.06918573731923085
346,0.35476497397547596,0.06887795198787149
347,0.35463147348143187,0.0685715504796581
348,0.3544989724152154,0.06826741690382256
349,0.35436712482103994,0.06796778075321112
350,0.3542362766546921,0.06766518475864876
351,0.35410627415804447,0.06737058418670698
352,0.35397711733109716,0.06707287001268696
353,0.35384880617385006,0.06678026829640026
354,0.35372137912583507,0.06648935791951417
355,0.35359472086845667,0.06619821690543698
356,0.35346898515984215,0.0659105354492245
357,0.3533439029232688,0.06562485284866718
358,0.35321974323545924,0.0653392855667053
359,0.3530963907778181,0.06505441019631641
360,0.35297384555034556,0.06477118772579617
361,0.35285210755304125,0.06449123261548148
362,0.35273117678590543,0.06421273820737623
363,0.3526109763698744,0.06393316749237977
364,0.3524914294258844,0.06365782512588467
365,0.3523727281515947,0.06338478913129927
366,0.3522547572284098,0.0631125603668822
367,0.35213751665632964,0.0628408697559109
368,0.35202104487488606,0.06256925602400314
369,0.3519053803236109,0.062302716310296935
370,0.3517903692443768,0.06203740666160926
371,0.3516760885162475,0.061774211187172294
372,0.3515625765787548,0.06151086195460791
373,0.3514497181133032,0.06125147199382198
374,0.35133762843848815,0.060989429705339784
375,0.35122615379618244,0.0607348831255644
376,0.35111544794451327,0.06047726138324266
377,0.351005434004417,0.060223637352231255
378,0.3508959582177665,0.05997220437453403
379,0.35078725122175247,0.059720387001518535
380,0.35067919769777955,0.059469357638905575
381,0.35057183608537956,0.05922186471322087
382,0.3504651279450207,0.05897800432329413
383,0.35035903483717107,0.058732529473030544
384,0.3502536336408944,0.05848617051353481
385,0.350148847477127,0.05824573124194088
386,0.3500446379063371,0.05800471537736952
387,0.3499411586866519,0.05776652866234076
388,0.3498382944994759,0.057526527601409715
389,0.3497359684657457,0.057288740657512
390,0.34963441122265193,0.05705347150294917
391,0.3495332768144084,0.05682020120404141
392,0.34943287275726953,0.05658611983101211
393,0.34933296841404454,0.056355082868903686
394,0.34923367910332875,0.056125406666222004
395,0.34913504326465405,0.05589615329839048
396,0.34903706089802045,0.055666477095708856
397,0.3489395013662371,0.0554421439879515
398,0.348842518427431,0.05521533153039114
399,0.3487461120816025,0.05499259366320474
400,0.34865035920781506,0.0547690677856158
401,0.3485551060479414,0.05454746388461833
402,0.34846050636010883,0.0543296270577402
403,0.34836636794665826,0.05411082924256632
404,0.3482727292471213,0.05389256958083804
405,0.34817970558009387,0.05367500183068269
406,0.3480871816269801,0.05345899472551963
407,0.3479952727063756,0.0532453247438918
408,0.3479037866206212,0.0530293714540733
409,0.3478128771278443,0.0528189380810255
410,0.34772254422804477,0.05260965020602629
411,0.3476326341630954,0.05239777150658169
412,0.34754333913065544,0.05219367681233263
413,0.3474544284935336,0.051989543678551686
414,0.3473660560098574,0.05178483395179337
415,0.34727822167962685,0.0515794707529939
416,0.34719084862377825,0.05137720193650674
417,0.34710397528184345,0.051176662898951876
418,0.34701767853288606,0.05097919902394339
419,0.3469317661792469,0.05077618063658553
420,0.3468463919790535,0.050579158816193084
421,0.34676147905324206,0.05038196401790742
422,0.34667702740181244,0.050183654473198676
423,0.346592998585233,0.049987747399229315
424,0.34650958480116284,0.04979339712629903
425,0.34642647853334735,0.04959964266611207
426,0.3463439104189774,0.049406753095391304
427,0.3462618035789895,0.049213302307505834
428,0.34618008113431975,0.04902251153522296
429,0.34609889684309575,0.04883268175123585
430,0.3460180585076582,0.04864595788142055
431,0.3459377198861344,0.048457734869863905
432,0.34585788097852443,0.04827084955401494
433,0.3457783495871691,0.048086762636083136
434,0.34569935634925925,0.04790653504714702
435,0.345620709067136,0.047719795801519006
436,0.3455425230593947,0.047536846693729345
437,0.34546479832603527,0.047354235853819836
438,0.3453873811089305,0.04717314721937074
439,0.3453105404848032,0.046990021289734694
440,0.34523400737693055,0.04681035491796329
441,0.34515789710390804,0.04663111138104204
442,0.34508220966573555,0.04645292877519926
443,0.34500690662288147,0.04627642982085062
444,0.3449320264148774,0.04609945421630732
445,0.34485749216265993,0.04592659164166975
446,0.3447833807452926,0.045753744442844906
447,0.3447097306023071,0.045583418877308116
448,0.3446364264151081,0.04541236296066651
449,0.3445635066232274,0.04524117634961674
450,0.34449093278713316,0.04507365686990349
451,0.3444187817858891,0.044907867169122595
452,0.34434697674043147,0.04473988641502736
453,0.3442755560902921,0.04457513458160588
454,0.3442045582750029,0.044408210914635954
455,0.34413386797596834,0.04424413177302146
456,0.3440635236327203,0.04408222446495531
457,0.3439936021243223,0.04391854893842503
458,0.3439239881321789,0.043755719081595
459,0.3438547200958221,0.043595695310588524
460,0.3437859133338471,0.04343424927690436
461,0.34371741408812684,0.04327407174777055
462,0.3436492223586612,0.0431164696672693
463,0.3435814150245138,0.04295979013553202
464,0.34351395364615295,0.04280403315255861
465,0.3434468382235785,0.042646584830184686
466,0.3433801071963224,0.04248859835436516
467,0.3433136068062573,0.04233680064317021
468,0.3432474908115104,0.04218265812053365
469,0.3431817976516137,0.04203082196980687
470,0.34311625824984426,0.041878662927012714
471,0.34305125700152045,0.041729898094879134
472,0.342986409511324,0.041576812659367884
473,0.342921907976914,0.041428551385101244
474,0.3428578292773541,0.04127894472722058
475,0.3427939812149851,0.04112941494840358
476,0.34273044066887093,0.04098244139845319
477,0.342667284518075,0.040833238355656734
478,0.34260443588353356,0.04068958982520965
479,0.34254181788618326,0.04054177060555906
480,0.34247962272368304,0.04039814129487791
481,0.3424176966379056,0.040255953466640355
482,0.3423560780683827,0.04010888381786041
483,0.3422947670151146,0.039967410964914886
484,0.34223372503856925,0.03982585354499931
485,0.34217299057827855,0.03968370415629358
486,0.3421125636342424,0.039545859995152755
487,0.34205236732739736,0.039404979110997385
488,0.34199247853680687,0.0392656358081152
489,0.3419328588229393,0.03912796846882081
490,0.34187366194392166,0.03899144662757495
491,0.34181469570209516,0.03885464033379349
492,0.3417560369765232,0.03871891034690327
493,0.34169753200907865,0.03858400680994743
494,0.34163941143695237,0.03844858433931188
495,0.3415815599415488,0.038316125556580365
496,0.3415239390833363,0.03818288645135271
497,0.3414666641809103,0.03805052376745081
498,0.3414096199156752,0.03791726928641043
499,0.34135288316669476,0.03778728985348196
500,0.3412963386153735,0.03765563445696566
501,0.3412401400198386,0.03752351778606747
502,0.3411841720614948,0.0373958793206274
503,0.3411284347403419,0.03726320527651762
504,0.3410730433749755,0.03713819991900788
505,0.3410178442072683,0.03700842805955125
506,0.34096295255581566,0.036883691778764334
507,0.34090825310202216,0.036757686993427005
508,0.3408538611644833,0.036633066031235534
509,0.3407997383036672,0.03650636933432533
510,0.3407457692009786,0.03638250178695773
511,0.34069210761454455,0.03625854967262008
512,0.3406387919838969,0.03613469750106525
513,0.3405855916718448,0.03601234447125173
514,0.34053273731557915,0.0358886614336369
515,0.3404801135965045,0.035766523665201645
516,0.34042768207508894,0.03564378624006986
517,0.3403754427513325,0.03552443149373904
518,0.34032347250429895,0.0354063068124268
519,0.3402717328944564,0.03528606795686389
520,0.34022033924040024,0.03516567534317371
521,0.3401690993444714,0.03504732002467048
522,0.34011801320666996,0.034932078308245455
523,0.3400673499037186,0.03481109372576506
524,0.340016725040299,0.034696228716751924
525,0.33996652301172964,0.03457908808745455
526,0.33991643630175566,0.03446430764541146
527,0.339866541789441,0.03434960408243203
528,0.3398169163538489,0.03423463144272978
529,0.3397675215554479,0.03412323367948772
530,0.339718357394238,0.03400833791884913
531,0.33966930855162336,0.033894556904633624
532,0.3396205672252635,0.033782720930728684
533,0.3395720949756264,0.03367076195032186
534,0.3395238149236485,0.033560455869783776
535,0.339475650190266,0.03344888897260161
536,0.33942783141267013,0.03333995133939666
537,0.33938012795366956,0.03323343539669693
538,0.33933257825279645,0.03312196075439115
539,0.339285297628646,0.03301602140466891
540,0.3392382476416867,0.03290631498082731
541,0.33919138985238645,0.03279576288728545
542,0.33914487801887266,0.03269041550635336
543,0.3390984046248907,0.03258557552724143
544,0.3390521618680997,0.03247684931146147
545,0.3390061881880316,0.03237242832324647
546,0.33896029138702705,0.03226779591760637
547,0.33891470210227725,0.032162855995711656
548,0.33886918969659097,0.03205868486445354
549,0.3388239848071595,0.03195485968898186
550,0.338778972115387,0.03185188018321049
551,0.3387341131817419,0.03175073039915413
552,0.3386894080062241,0.031647666326412714
553,0.3386449334678973,0.03154889979332986
554,0.33860076644582515,0.031447111913045125
555,0.33855656098422116,0.031345608485296
556,0.3385127014784037,0.03124491997562164
557,0.3384689957307134,0.03114716824617904
558,0.33842548218068236,0.03104939345301738
559,0.3383821223887786,0.030950550040870804
560,0.33833899323406585,0.030852413916109933
561,0.33829605627701215,0.0307555309200867
562,0.33825327307808584,0.03065683357816112
563,0.33821060519775503,0.030561695736882905
564,0.3381681679546152,0.030467518883900497
565,0.33812596134866635,0.030370935716225535
566,0.33808375474271746,0.03027564796077321
567,0.33804185565302325,0.030179068637051415
568,0.33800018720052,0.03008746723270156
569,0.3379586340666123,0.029995481433033433
570,0.3379172346908318,0.029903111238046984
571,0.33787602751271045,0.029811663591824404
572,0.3378350125322484,0.02971977389098583
573,0.3377941128703817,0.029628268585465585
574,0.3377534822852379,0.02954012673898037
575,0.33771296701868947,0.02944560393021147
576,0.3376725670707367,0.029357135347705707
577,0.33763235932044294,0.02926739826064959
578,0.33759230532827644,0.029177142239913807
579,0.337552481973301,0.029086886219177977
580,0.3375127739369211,0.028996956934462692
581,0.33747321965866844,0.028914311941029128
582,0.33743385757807504,0.02882411357959107
583,0.33739457237654513,0.02873535670059659
584,0.3373555178122063,0.028650866609635183
585,0.33731665544552664,0.02856433922348682
586,0.3372779083974424,0.02847621275281438
587,0.3372392382284219,0.028391415145598363
588,0.33720079869659236,0.028307424768550773
589,0.3371625898019537,0.02822076668799419
590,0.33712438090731517,0.028138352331751566
591,0.337086517968463,0.028053808425445654
592,0.3370486550296109,0.027970640654379212
593,0.3370110227279498,0.027885631629738093
594,0.33697342886582043,0.027801622032924612
595,0.33693606564088213,0.027720437741700566
596,0.33689893305313473,0.027639118912115086
597,0.33686183890491916,0.027556416259383796
598,0.3368247831962355,0.027472425882336206
599,0.3367879965642746,0.027392606194492075
600,0.3367514021299729,0.027312363671797894
601,0.33671488457473486,0.027233770205019128
602,0.3366784823380922,0.027151647989218437
603,0.33664234917817243,0.027070694335185386
604,0.33660633133684803,0.02699304648088965
605,0.336570275055992,0.026913322891875126
606,0.3365346031704542,0.026834468036279972
607,0.3364988928453845,0.026755720811373927
608,0.33646337471797394,0.026679130044203497
609,0.3364279719091589,0.02659931035635942
610,0.33639276129800305,0.026522239095041165
611,0.33635762756591076,0.026443476494322344
612,0.3363226475919459,0.026368653945616095
613,0.3362878598156402,0.026293985155037176
614,0.33625326423699353,0.026214799719468253
615,0.3362186302188151,0.026140207807953
616,0.3361842268378276,0.026062483074593596
617,0.33614986189637197,0.025990505051242778
618,0.3361156891525755,0.025917185488231048
619,0.3360816701669063,0.025838976416770604
620,0.3360477280603009,0.025764672801744062
621,0.3360139397118227,0.025691983647054373
622,0.3359803435610036,0.025615604297308997
623,0.3359467474101846,0.025541800396196225
624,0.3359134203360884,0.02546849620899727
625,0.3358801317015239,0.025396614284475955
626,0.33584703526461873,0.02532786133784562
627,0.33581397726724527,0.025256732828148172
628,0.3357811499070628,0.02518254453171713
629,0.33574836098641225,0.025108740630604358
630,0.33571561050529347,0.02503718544210359
631,0.3356831291008974,0.02497035831601793
632,0.33565064769650144,0.02489659285443699
633,0.33561851224789196,0.024825940994934202
634,0.3355862999202187,0.024754443465731208
635,0.335554202911141,0.02468659769205207
636,0.3355222980997225,0.02461248627468464
637,0.3354904701673676,0.024546331840405965
638,0.33545887287220366,0.02447733288077191
639,0.3354271986979762,0.024411812698768392
640,0.3353957936004714,0.02434054965070956
641,0.3353643885029667,0.024272696189124036
642,0.3353331756031211,0.024202413349126848
643,0.3353020780218709,0.024137565858930364
644,0.3352710957592163,0.024068274758854376
645,0.33524015193609347,0.02400425756254543
646,0.33520940031062985,0.02393729589809833
647,0.3351787640037617,0.023870795508033164
648,0.3351481276968935,0.02380378002824151
649,0.33511772202721635,0.02373352793986977
650,0.3350873547970709,0.02366806541716402
651,0.33505717976458477,0.023607753791723432
652,0.33502704317163035,0.023542272049251797
653,0.33499706033680327,0.023475944637079853
654,0.33496719282057175,0.0234093097086533
655,0.334937363743872,0.023345826821836786
656,0.33490761154623594,0.023281886504591502
657,0.3348780899857908,0.02321947608071302
658,0.33484868374394117,0.023155205183493968
659,0.3348192390625598,0.023092986957274644
660,0.3347899481393057,0.023032121802575682
661,0.3347608494137107,0.022965890489233344
662,0.33473175068811567,0.022904787009437055
663,0.3347028441601798,0.022841846120019358
664,0.3346740145113076,0.022778843727350666
665,0.33464526174149917,0.02271762492895893
666,0.33461658585075427,0.022654722479073016
667,0.3345880637181367,0.02259575623724645
668,0.33455958002505104,0.022535944325719683
669,0.3345312885296245,0.022469982089100116
670,0.33450295859466606,0.022412668747142237
671,0.33447482085736685,0.02235524008658886
672,0.33444675999913126,0.022293583077534245
673,0.33441877601995934,0.02223390954832203
674,0.33439098423844654,0.022175266198562846
675,0.33436323089646564,0.022115546541912414
676,0.3343355159940165,0.022053624300088195
677,0.3343079932892265,0.0219940814652842
678,0.3342804705844366,0.021939039899657432
679,0.33425317851683756,0.021877452081760094
680,0.3342258095701749,0.02181831670599348
681,0.3341986328211714,0.021760772726844606
682,0.3341715329512316,0.021705073845223573
683,0.33414447152082355,0.021647568305606532
684,0.33411756384854285,0.021592315322554713
685,0.33409073305532583,0.021531865314799573
686,0.3340640560202361,0.021476973663346968
687,0.3340374174246782,0.021421428539853214
688,0.3340108941477158,0.021370803676433674
689,0.33398444774981706,0.021315066355280812
690,0.3339579629123865,0.0212609434944648
691,0.3339317855912105,0.02120382235016603
692,0.33390560827003457,0.02114816190807683
693,0.33387943094885864,0.021092078631137476
694,0.33385344582534193,0.02103736380153131
695,0.33382753758088873,0.020981987811977607
696,0.3338015908969038,0.02092921033477562
697,0.3337759517291735,0.020868183734042995
698,0.33375023568237955,0.020815198683369122
699,0.3337246733937128,0.020760672207468897
700,0.33369914954457797,0.020705991973441345
701,0.3336737025745068,0.02065382952874862
702,0.3336483709230312,0.020601225029439854
703,0.33362319302968274,0.020543469632865928
704,0.33359809201539814,0.020488789398838372
705,0.3335729141220497,0.020437261206420854
706,0.3335478899868286,0.020385698418424674
707,0.33352305804926674,0.020329630517298043
708,0.33349818767217304,0.020279028717597614
709,0.3334733172950794,0.020227804197481537
710,0.33344879287377205,0.020177179334062
711,0.3334241915734012,0.02012451717545551
712,0.3333997440311575,0.02007427670735424
713,0.33337518117031845,0.020022537097511672
714,0.33335084894667033,0.019969759620309686
715,0.3333266320416177,0.01991798157093523
716,0.3333023382575014,0.019866626356410934
717,0.33327827511057606,0.019813695121081616
718,0.33325421196365085,0.01976722172709965
719,0.3332303025748528,0.01971617402883001
720,0.3332064316255866,0.019663127474905197
721,0.3331825991158523,0.019614439963889892
722,0.3331588050456498,0.0195636459665303
723,0.3331352031731065,0.019514958455514944
724,0.33311163974009494,0.019464010700028078
725,0.33308811474661526,0.01941446214349974
726,0.333064705071731,0.019366374289180973
727,0.3330413338363787,0.019317306226800512
728,0.33301811635915357,0.01926800752722911
729,0.3329948604423967,0.019219358455745583
730,0.3329717582837671,0.019171716499996033
731,0.3329486561251375,0.019121629790022094
732,0.3329257077246353,0.019071504640516376
733,0.3329028362031967,0.01902212521792809
734,0.3328799262422263,0.01897494453656047
735,0.33285720847891503,0.018926818242709875
736,0.3328344522760719,0.018879291605555817
737,0.3328118498313562,0.018835754991805616
738,0.33278936270523585,0.01878545686440663
739,0.3327667987000519,0.0187391180087861
740,0.33274431157393153,0.01869183738463576
741,0.3327220166454704,0.018643595772189613
742,0.33269972171700923,0.018599236552458317
743,0.3326775421071437,0.018552282664328474
744,0.3326554393763416,0.018507904224831288
745,0.3326333366455397,0.018459570357508753
746,0.33261134923333313,0.018415434087062064
747,0.33258936182112664,0.01836794588943979
748,0.3325674897275156,0.01832104966060772
749,0.33254577139203184,0.01827598315349077
750,0.33252405305654814,0.018226872807625312
751,0.33250233472106444,0.018187087892181687
752,0.3324808085832399,0.018143343704959656
753,0.33245920556635167,0.018097154763513236
754,0.3324377178680589,0.018051650045733413
755,0.3324163454883618,0.018008651585428862
756,0.3323950115481964,0.01796623356205491
757,0.33237379292662644,0.01792320050617175
758,0.3323525743050565,0.01787726526563538
759,0.33233139412301843,0.017831791299481002
760,0.33231025238051215,0.017786870862584996
761,0.33228922595660143,0.01774763178849336
762,0.33226827641175427,0.017707324095416914
763,0.3322474806250345,0.017658275252802343
764,0.332226607959251,0.01761418510979387
765,0.33220585061206304,0.01757228602009963
766,0.3321851701439387,0.017532639486970612
767,0.3321644512362826,0.017490947970748256
768,0.3321440014053493,0.017445819960380367
769,0.33212335937675674,0.01740255626730616
770,0.33210294798535533,0.01736094547410069
771,0.3320825365939538,0.01731574058466908
772,0.3320621636420842,0.01727238079276537
773,0.33204190600881,0.017232518998258083
774,0.33202168681506755,0.01719184997358242
775,0.3320015829399207,0.01715193051977741
776,0.3319814790647738,0.017107359882621014
777,0.3319614136291589,0.017067997802027543
778,0.3319414635121393,0.01702582963561053
779,0.33192143651605605,0.01698160495424062
780,0.3319016785966957,0.01694295400498597
781,0.3318818822378035,0.016902900012819574
782,0.3318621243184431,0.016860539648743397
783,0.33184240483861455,0.016822353817823904
784,0.33182276223784957,0.016778355929691766
785,0.33180319651614837,0.016735903310739205
786,0.3317837076735107,0.01669770979191332
787,0.33176418039134137,0.01665807863459708
788,0.3317447684277674,0.016615664455176298
789,0.33172547178278894,0.016576663706182042
790,0.33170613669827875,0.016538185734820663
791,0.33168695537189574,0.01649659416138103
792,0.33166769716644906,0.016456809245937457
793,0.3316486311586616,0.016418638790830685
794,0.3316295651508742,0.016377431612709374
795,0.3316104607035549,0.016339338036666318
796,0.33159158689342655,0.01629769264788213
797,0.33157259776470277,0.016261190468456813
798,0.3315537623941063,0.01622248185990439
799,0.3315349654630416,0.016182581625865323
800,0.3315162838505725,0.016144834005608705
801,0.3314974869195078,0.01610789361552046
802,0.3314788437465705,0.01606849309539516
803,0.3314602774526968,0.01603128362858414
804,0.33144171115882315,0.015995019774256155
805,0.33142333706260857,0.01595496578208976
806,0.33140480920826665,0.01591880955845083
807,0.33138639667252034,0.015880062510366624
808,0.33136809945536955,0.015843198999342098
809,0.33134980223821864,0.01581000646360726
810,0.3313315819001314,0.015773315930475953
811,0.33131343844110783,0.015734492003328087
812,0.3312952565425525,0.01569393829724787
813,0.33127718996259253,0.01565878150143658
814,0.33125912338263264,0.01562303658078825
815,0.3312411721212683,0.015586903420868431
816,0.33122329773896747,0.015550059129609793
817,0.3312054233566668,0.015511834859158519
818,0.3311874720953023,0.015474064175182739
819,0.3311697899106607,0.015438469168708571
820,0.3311520308469555,0.015404757699294079
821,0.3311342717832502,0.015366779441846468
822,0.33111678179626775,0.015334221158386788
823,0.33109909961162615,0.015298395514721628
824,0.33108160962464367,0.015261320586272048
825,0.3310641580771931,0.015226090755350209
826,0.3310466296506788,0.015192456164999382
827,0.3310292934218237,0.015155285137720196
828,0.3310118803139049,0.015116845605890598
829,0.33099462096411336,0.015085517387449498
830,0.3309774000538538,0.015047692888129216
831,0.3309601407040623,0.015014081361497447
832,0.33094299667286625,0.014978617049431498
833,0.33092581420213846,0.014941292264024983
834,0.33090882392906984,0.014908349585247033
835,0.33089179521646933,0.014874753434427986
836,0.330874728064337,0.014837505528085135
837,0.3308578531098638,0.014806807717966075
838,0.330840901276327,0.01477884680251323
839,0.3308241032009175,0.014744289663398429
840,0.33080734356503977,0.014708771535987927
841,0.33079062236869394,0.014669332576330794
842,0.3307739396118799,0.014633776009388458
843,0.3307571799760022,0.014604638844261641
844,0.33074053565871997,0.014571811484079187
845,0.3307241219786287,0.014538445970451133
846,0.33070755454041023,0.014505964566055117
847,0.3306909871021917,0.014474943863868677
848,0.33067453498256866,0.014439748628525553
849,0.33065808286294557,0.014406905892530325
850,0.330641746061918,0.014371979733910028
851,0.33062548613995413,0.01433696516436646
852,0.3306091877784584,0.014306870854897107
853,0.33059300473555814,0.014278344878326387
854,0.33057678325312606,0.014245344540250662
855,0.33056060021022576,0.014212094345218106
856,0.33054449404638914,0.01417707593172137
857,0.33052854164067996,0.014145094241239173
858,0.33051243547684334,0.014111767167142953
859,0.33049644463160227,0.014082053409038703
860,0.33048056910495666,0.014051378662638699
861,0.3304646551387792,0.014019512290752
862,0.3304487796121336,0.013988284015093623
863,0.33043301940408343,0.013954299625003138
864,0.33041710543790603,0.01391906979408135
865,0.3304013836693877,0.013890028727784087
866,0.33038577721946494,0.01385808932078689
867,0.33037009389047844,0.013825584852671819
868,0.3303544874405557,0.013793603162189623
869,0.33033891943016475,0.013761467713580097
870,0.33032335141977365,0.013732330548453279
871,0.33030786028844633,0.013704115932090383
872,0.3302924460361827,0.013669693331337022
873,0.33027707022345093,0.013637976873624431
874,0.33026169441071906,0.013606541024494222
875,0.3302462417189236,0.013577788254685728
876,0.33023101966431906,0.013545652806076202
877,0.3302157591701827,0.013517761081780634
878,0.3302005371155782,0.013489085191035805
879,0.33018527662144187,0.01345500854606888
880,0.3301702083249647,0.013426236556494444
881,0.33015506314942383,0.013395769383566323
882,0.3301399948529467,0.013365617414799249
883,0.3301249649960013,0.013334381451234535
884,0.3301098966995241,0.013305574866081435
885,0.33009490528211055,0.01327466948249049
886,0.3300801060623562,0.013246166569638878
887,0.33006522996353815,0.013219570257566
888,0.3300504691833156,0.013185989482559675
889,0.33003547776590203,0.013156621680241865
890,0.3300207554252114,0.013129022096388233
891,0.33000599464498886,0.013099654294070473
892,0.32999131074382987,0.013070301867565437
893,0.3299766652822029,0.013040011516483704
894,0.3299619429415121,0.0130107820964805
895,0.32994741279848055,0.01298229840339483
896,0.329932882655449,0.01295400690796827
897,0.3299183140728856,0.012924024073141195
898,0.3299038992484495,0.012894348754568777
899,0.3298894075449497,0.012868402070583776
900,0.3298749927205137,0.012838803631075025
901,0.32986061633560937,0.012811957462045264
902,0.3298463552693006,0.012783066309922162
903,0.3298319020053327,0.012755236088877537
904,0.32981764093902394,0.012726829274855531
905,0.32980337987271513,0.012699460328192842
906,0.32978915724593827,0.012670246284002411
907,0.3297750499377568,0.012640378767770832
908,0.32976094262957534,0.012616238741781844
909,0.3297468353213939,0.012587539787317904
910,0.32973272801321246,0.012560193904374323
911,0.32971869758409456,0.012529672916101648
912,0.3297047055945087,0.012507262669045007
913,0.3296907136049227,0.01247745665606437
914,0.32967679849440046,0.012446220692499657
915,0.3296628833838781,0.012421965347915223
916,0.32964896827335577,0.012394081311526044
917,0.329635168481429,0.012365920510507703
918,0.3296213686895022,0.012343471823919228
919,0.3296076457766391,0.012311105738118762
920,0.32959388442424403,0.012284082747242561
921,0.3295801999509127,0.012257098195898194
922,0.329566361719454,0.012232789035969206
923,0.32955283100425004,0.012207726461216295
924,0.32953918497045054,0.012179004443033244
925,0.32952565425524655,0.01215100508804862
926,0.3295120466609789,0.012121387428773925
927,0.32949851594577484,0.012094191460004506
928,0.32948498523057085,0.012067437545851132
929,0.32947160827349414,0.012040337675911268
930,0.32945819287688566,0.012011023688938064
931,0.3294447774802771,0.011983485608335374
932,0.3294314005232004,0.011958807428900785
933,0.3294181004451874,0.011932091954279243
934,0.329404877246238,0.011905760874975971
935,0.32939157716822504,0.011882174378245357
936,0.3293783155297438,0.011855981681256691
937,0.32936505389126264,0.01182980436008075
938,0.32935190757137695,0.0118033195226502
939,0.32933876125149125,0.011777257520069756
940,0.32932561493160545,0.011752794602013386
941,0.32931246861171976,0.011725690888120354
942,0.3292995144894932,0.011701666180726914
943,0.32928652192773483,0.011676392188548951
944,0.32927349092644453,0.01164698594669936
945,0.3292604983646862,0.0116229996788377
946,0.3292475826819915,0.011597552708766518
947,0.3292346669992967,0.011574796505923439
948,0.32922178975613386,0.011550733358998113
949,0.32920895095250274,0.011523864126249242
950,0.32919618902793535,0.01149766374135419
951,0.3291833886638361,0.011473931174402633
952,0.32917051142067316,0.011450732916943509
953,0.3291578263751695,0.011420154269373059
954,0.32914517976919755,0.011394376719328162
955,0.32913234096556643,0.01137379619398659
956,0.32911977123865815,0.011347734191406144
957,0.32910723995128166,0.011323440407289878
958,0.329094554905778,0.011298262513941523
959,0.3290820620579334,0.011272508027615683
960,0.3290694923310251,0.011247122560795443
961,0.32905688416458495,0.011227649093970619
962,0.329044468195804,0.011202317442494935
963,0.3290320522270231,0.011178215856037777
964,0.32901963625824215,0.011153845192857847
965,0.32900718184992933,0.01112618794970644
966,0.3289948043206802,0.011103105010842811
967,0.32898242679143114,0.01108157887301826
968,0.3289702030203093,0.01105528623324682
969,0.32895790237012384,0.011033260381508501
970,0.3289456017199385,0.011003796480361136
971,0.3289334548278803,0.010981117156581668
972,0.3289211926172266,0.01095753450380422
973,0.32890900728563666,0.010935777728788728
974,0.32889686039357846,0.010912675570159156
975,0.328884790380584,0.010886498248983214
976,0.3288725281699304,0.010862950191784432
977,0.32886057347553144,0.010842677182697517
978,0.32884854190206875,0.01081911374968596
979,0.3288365103286061,0.01079372828286572
980,0.3288244787551434,0.010770756818644369
981,0.32881252406074446,0.010751114217879493
982,0.3288005309268136,0.01072851177316369
983,0.3287886146719465,0.010704002727669153
984,0.32877677529614296,0.010681500225736124
985,0.32876489748080756,0.010657183377900748
986,0.32875309654453594,0.01063285115425265
987,0.3287412571687324,0.010610809926701556
988,0.32872945623246075,0.01058920690981334
989,0.3287176552961891,0.01056595099305644
990,0.32870596967851284,0.010544002020381785
991,0.3286942456213049,0.01051918930258581
992,0.32868252156409683,0.010498643372822903
993,0.32867087438595244,0.010474541786365745
994,0.32865918876827627,0.010450248002249479
995,0.328647541590132,0.010429644413188797
996,0.32863604817011494,0.010406965089409382
997,0.32862443943150244,0.010387038036108905
998,0.32861294601148533,0.010362375232487092
999,0.3286014141519365,0.010342963268913158
1000,0.3285898438528558,0.010318438847605898
1001,0.3285784273119024,0.01029879624684097
1002,0.3285669338918853,0.010276478254660715
1003,0.3285555942299956,0.010254360148046008
1004,0.32854406237044675,0.010233794998517159
1005,0.3285327611480889,0.010214728990729715
1006,0.3285213446071355,0.010189935492699628
1007,0.3285100818243094,0.01016863999206607
1008,0.3284987806019516,0.010149670083108181
1009,0.3284874793795936,0.010125933672203404
1010,0.32847621659676757,0.010104807305509897
1011,0.32846503069300514,0.010086686910205433
1012,0.32845380634971094,0.010061793469392573
1013,0.3284426204459486,0.010039098769800435
1014,0.32843147298171793,0.010021531903754294
1015,0.3284202870779555,0.010003234686603442
1016,0.32840921649278865,0.009976749849172841
1017,0.32839814590762173,0.009955800304325774
1018,0.3283869600038593,0.009936326837500897
1019,0.328375966297756,0.009917110915539292
1020,0.32836489571258914,0.009896026832330785
1021,0.32835390200648584,0.009873309069019485
1022,0.3283430236189781,0.009853781786850105
1023,0.3283320299128748,0.009831275440963856
1024,0.3283210362067716,0.009811306104178434
1025,0.328310119379732,0.009790394998863144
1026,0.32829924099222424,0.009767508101611793
1027,0.3282883241651846,0.0097480730743188
1028,0.32827752265674054,0.009728084517767382
1029,0.32826672114829647,0.009709418281110984
1030,0.328255996518916,0.009688414920919309
1031,0.3282450796918764,0.009668887638749879
1032,0.328234355062496,0.00964690022654334
1033,0.3282236304331155,0.009624897438524129
1034,0.32821286736420313,0.009600273074434095
1035,0.32820210429529095,0.009582917625813056
1036,0.3281915718635697,0.009564255233109773
1037,0.32818080879465733,0.009543705459393698
1038,0.3281702379234043,0.00952031884822858
1039,0.32815962861261927,0.009501698739010347
1040,0.3281490577413661,0.00948670732159681
1041,0.32813852530964477,0.009465142744240426
1042,0.3281279544383917,0.009444862047247177
1043,0.3281173835671386,0.009426372632437164
1044,0.3281068895749491,0.009408113854818092
1045,0.32809639558275966,0.00938353177421311
1046,0.328085940030102,0.009360487274881263
1047,0.3280754460379125,0.009343766078535378
1048,0.3280650673643185,0.009324796169577489
1049,0.32805461181166085,0.009304154140985026
1050,0.3280443484566624,0.009285645506409123
1051,0.3280339313435366,0.00926427312671185
1052,0.3280235911094745,0.009246783139729422
1053,0.3280132508754123,0.00922665620086345
1054,0.32800294908088196,0.009206517730137923
1055,0.32799264728635164,0.009184703295824655
1056,0.32798246081041676,0.00916361536866298
1057,0.32797212057635466,0.0091490160344741
1058,0.32796201097948346,0.009130080721094823
1059,0.32795170918495314,0.009108266286781555
1060,0.32794156114855016,0.009089411696419162
1061,0.32793145155167897,0.009068519810869816
1062,0.3279212650757441,0.009049838198400642
1063,0.3279111939184048,0.009032098354461282
1064,0.3279010074424699,0.009015438661366339
1065,0.32789093628513055,0.008996641730301668
1066,0.327880903567323,0.008980089667895888
1067,0.3278708324099837,0.00896352222967733
1068,0.3278607996921762,0.008940150994324936
1069,0.3278507669743687,0.008919316768073312
1070,0.32784084957515663,0.008896675883825728
1071,0.3278308937364128,0.008882683894239777
1072,0.327820937897669,0.008863310370197676
1073,0.3278109820589251,0.008847319524956552
1074,0.32780106465971304,0.00882908381105659
1075,0.3277911857000329,0.008805266677135033
1076,0.3277812683008208,0.008788468601725484
1077,0.32777146622020426,0.008769248835810711
1078,0.32776162570005596,0.008753373309165084
1079,0.3277517851799076,0.00873484545482324
1080,0.32774198309929103,0.008714088107635281
1081,0.3277321425791426,0.008692216014024238
1082,0.3277224558171216,0.008676801761760597
1083,0.3277126921760369,0.008658658302737023
1084,0.327702966974484,0.008637862516017232
1085,0.32769328021246297,0.008620272586252031
1086,0.3276835934504419,0.008601867738412072
1087,0.32767394512795267,0.008586122906174663
1088,0.32766429680546344,0.00856817164481025
1089,0.3276546869225061,0.008546645506985698
1090,0.32764503860001687,0.0085271566643481
1091,0.3276355055961231,0.008513433751484922
1092,0.3276258957131658,0.008495174973865904
1093,0.3276162473906766,0.00847810782173358
1094,0.32760679126584646,0.008461540383515025
1095,0.327597181382889,0.008444511670914534
1096,0.327587725258059,0.008425945377040858
1097,0.32757815381463345,0.00840720610527396
1098,0.327568774568867,0.008389696898525593
1099,0.3275593184440369,0.008369977418697001
1100,0.3275498623192069,0.008352587374497298
1101,0.3275404061943768,0.008333844258777234
1102,0.3275310653881422,0.008322100981803287
1103,0.3275216092633121,0.008300747821871955
1104,0.32751226845707754,0.008283411593016805
1105,0.327502927650843,0.008262750344658452
1106,0.32749350996554466,0.00824931572828399
1107,0.3274842460383738,0.008233747717893022
1108,0.32747494367167096,0.008217218719206299
1109,0.3274656797445001,0.008197307041718596
1110,0.327456454256861,0.008180105351224888
1111,0.3274471518901583,0.008168285195187275
1112,0.3274378495234555,0.008145452113280532
1113,0.3274287009148801,0.008130306937739664
1114,0.3274195138667728,0.008118294584042944
1115,0.3274102499396018,0.008096979863643444
1116,0.32740117821009,0.00807250925768074
1117,0.32739187584338736,0.008059347561982271
1118,0.3273828425534074,0.00804374111205947
1119,0.32737380926342746,0.00802731205615552
1120,0.327364660654852,0.00801152878438628
1121,0.3273555889253402,0.00799269341378983
1122,0.32734644031676474,0.007975241866339184
1123,0.3273374070267849,0.007959673855948214
1124,0.32732837373680485,0.007942933439836439
1125,0.32731937888635676,0.007924444025026426
1126,0.3273103840359086,0.007908856794869516
1127,0.3273013891854605,0.007890021424273065
1128,0.3272923558954806,0.007869994428189815
1129,0.3272834763636279,0.007855464285158265
1130,0.3272744815131799,0.00784304831637733
1131,0.3272655635417954,0.007823559473739732
1132,0.32725668400994273,0.007805761970502648
1133,0.3272478044780901,0.00778538901863296
1134,0.32723888650670563,0.007770647458176306
1135,0.32723000697485305,0.007757520358056554
1136,0.32722120432206403,0.007736686131804931
1137,0.3272124016692751,0.007722232867836993
1138,0.3272035605769543,0.007706242022595869
1139,0.3271947194846335,0.007687160638995702
1140,0.32718603215043995,0.007673875936795403
1141,0.3271771526185874,0.0076614984075462494
1142,0.3271684652843939,0.007642393960226973
1143,0.3271597010711368,0.007624231281437509
1144,0.32715089841834777,0.00760831731526005
1145,0.3271422495236861,0.007592499447912197
1146,0.3271336390685563,0.007571511463533244
1147,0.32712495173436285,0.007557404155351796
1148,0.3271162259606375,0.007542681814661084
1149,0.32710757706597593,0.007523346730150815
1150,0.32709900505037787,0.007510261913516011
1151,0.3270903177161844,0.007494555520810488
1152,0.3270817841401182,0.007476488940850578
1153,0.3270731352454566,0.0074574613725949136
1154,0.3270646016693904,0.0074430234844397505
1155,0.32705602965379243,0.0074261331541538664
1156,0.3270474960777262,0.007413640306309217
1157,0.3270389625016601,0.007395058636622817
1158,0.32703035204653025,0.007379060103475358
1159,0.3270219337890596,0.007362923188013292
1160,0.32701340021299347,0.0073512529461498425
1161,0.32700498195552274,0.007334032035890191
1162,0.3269965252585203,0.0073143509955934825
1163,0.3269880685615177,0.007298975182861623
1164,0.32697961186451524,0.007283791567788976
1165,0.3269712704861082,0.007268800150375438
1166,0.32696281378910574,0.007251525424771231
1167,0.3269544724106987,0.007235972790192984
1168,0.326946054153228,0.007219697492416364
1169,0.32693775121435287,0.007207081638069883
1170,0.32692940983594587,0.007186001398814543
1171,0.3269210684575388,0.007173162595183456
1172,0.32691280395819544,0.007157075651112777
1173,0.32690446257978845,0.0071430067824631615
1174,0.3268961596409133,0.007127112036051644
1175,0.32688793358110174,0.007109948785089766
1176,0.32687966908175836,0.007097725013967942
1177,0.326871404582415,0.007082829695384011
1178,0.3268632169621353,0.007063648369001019
1179,0.32685495246279195,0.007049541060819571
1180,0.3268468417215759,0.007032051073837146
1181,0.32683857722223253,0.007015560514682254
1182,0.3268304664810165,0.007002491073860173
1183,0.32682224042120506,0.006986942283235146
1184,0.32681405280092535,0.0069687796044456815
1185,0.3268059804992411,0.006954672296264234
1186,0.3267977928789614,0.006943793908756435
1187,0.32678972057727723,0.00692795682164264
1188,0.32678168671512475,0.006912504129847168
1189,0.3267735759739087,0.0068989734146431515
1190,0.32676550367222457,0.006878831099964456
1191,0.32675739293100853,0.006866799526501845
1192,0.3267493206293243,0.006849155781392039
1193,0.3267413252067038,0.006836639869828332
1194,0.3267333297840832,0.006821133362688305
1195,0.3267254112405263,0.006806718538252199
1196,0.3267174158179058,0.006788171464144464
1197,0.32670934351622155,0.006775236561683822
1198,0.3267014634121965,0.0067634202495993785
1199,0.3266935064291078,0.006749482075357982
1200,0.32668551100648724,0.006731799890716395
1201,0.3266776309024622,0.006716885352366522
1202,0.32666975079843713,0.006700490892041186
1203,0.3266618322548802,0.006689385711295665
1204,0.3266539137113233,0.006676270143035417
1205,0.32664607204683005,0.006660148603386073
1206,0.326638191942805,0.006646175833566012
1207,0.32663035027831183,0.006629935131368056
1208,0.32662254705335036,0.006615674065059279
1209,0.326614743828389,0.006599529461690878
1210,0.32660694060342765,0.006585652790700372
1211,0.326599175817998,0.006573290637263994
1212,0.32659137259303667,0.006560628655479345
1213,0.3265835309285434,0.0065422929987966096
1214,0.3265758045826457,0.0065263021535555375
1215,0.3265680397972161,0.006513117394138012
1216,0.32656027501178647,0.006501931490375607
1217,0.32655262554495246,0.006485248733561554
1218,0.32654489919905466,0.006470195812897075
1219,0.3265371728531569,0.006457779844116142
1220,0.3265295233863229,0.006446386366881854
1221,0.32652183547995695,0.006431817784318471
1222,0.3265142244526547,0.006414250918272329
1223,0.3265066134253524,0.00640243076223477
1224,0.32649896395851835,0.006385382829868337
1225,0.3264913144916842,0.006369545742754542
1226,0.32648370346438194,0.006357875500891092
1227,0.3264760924370798,0.006347788967739048
1228,0.3264685198493093,0.006331782746685202
1229,0.3264608703824753,0.006317075781807212
1230,0.32645333623423667,0.006298893883251806
1231,0.32644580208599805,0.006286401035407209
1232,0.3264382679377595,0.00627839023697395
1233,0.32643073378952087,0.00626637403932401
1234,0.32642323808081414,0.006246477737649031
1235,0.32641581925117097,0.006232185919714809
1236,0.3264082851029324,0.00621463442948139
1237,0.3264007893942257,0.006204678590737565
1238,0.3263933705645825,0.006193646445102489
1239,0.32638599017447123,0.006181192036789671
1240,0.3263784944657645,0.006161649378807518
1241,0.3263710371965896,0.006150155958790507
1242,0.32636357992741466,0.006136217784549111
1243,0.32635623797683516,0.006124532166872887
1244,0.3263487807076602,0.006110732374946097
1245,0.3263414387570807,0.006098700801483435
1246,0.3263341352460331,0.006079534850913217
1247,0.3263266779768582,0.006068564208529083
1248,0.32631933602627883,0.006053073077201726
1249,0.32631195563616755,0.006037947121426802
1250,0.3263046905646517,0.006027203272280441
1251,0.3262973870536041,0.006016132687113533
1252,0.32629004510302473,0.006001679423145595
1253,0.32628270315244523,0.005984051053848563
1254,0.3262754380809294,0.005972526882206055
1255,0.3262681730094137,0.005958819345155653
1256,0.32626090793789786,0.005943635730082953
1257,0.3262536813059139,0.005927760203437379
1258,0.3262464162343981,0.005915667126723774
1259,0.32623930492100967,0.0059031589030664544
1260,0.32623203984949384,0.005887975287993756
1261,0.326224774777978,0.005876958518171402
1262,0.32621758658552596,0.005866064754850881
1263,0.3262103983930738,0.005853437368644897
1264,0.3262032870796853,0.005840694663843416
1265,0.32619606044770133,0.005825414949941162
1266,0.3261890260133765,0.005811557498716599
1267,0.3261817993813926,0.005797873025385253
1268,0.3261746496284723,0.005785879891454423
1269,0.3261675383150838,0.0057733486040779936
1270,0.3261604270016954,0.0057602407237241325
1271,0.3261533925673706,0.005746402492265458
1272,0.32614635813304577,0.005733486809570706
1273,0.3261392852591891,0.005719048921415543
1274,0.32613217394580063,0.005708654872008841
1275,0.3261251395114758,0.0056986990332649635
1276,0.32611814351668283,0.005684168890233413
1277,0.32611099376376257,0.005669869384392804
1278,0.32610399776896953,0.005661028292072011
1279,0.3260969633346448,0.00564703630248606
1280,0.32608996733985174,0.005631468292095038
1281,0.32608300978459065,0.0056155927654494625
1282,0.3260760137897976,0.005607328266106101
1283,0.3260690946740683,0.0055989253844481324
1284,0.3260620986792754,0.005584725821390298
1285,0.32605521800307785,0.005570368656251967
1286,0.3260482988873485,0.005556895600345725
1287,0.3260413413320873,0.005546762939755409
1288,0.32603442221635803,0.005535984495030437
1289,0.3260275415401605,0.005524106679695103
1290,0.32602058398489936,0.0055097687343226625
1291,0.32601370330870194,0.005495415413137498
1292,0.32600689951156814,0.005482053831873533
1293,0.32599994195630694,0.005472117212895599
1294,0.3259931381591731,0.00546031243267071
1295,0.3259862574829756,0.00544798103085983
1296,0.32597949212537364,0.005435465119296123
1297,0.32597261144917616,0.005419973987968766
1298,0.3259657692125104,0.005409672193438451
1299,0.3259590807339721,0.005399816297477348
1300,0.32595220005777464,0.005382687642094135
1301,0.3259453962606408,0.005370156354717654
1302,0.3259386309030387,0.005362391569288111
1303,0.3259319808640322,0.005349168370338753
1304,0.3259252155064303,0.005334061634329718
1305,0.3259184501488283,0.005319147095979845
1306,0.32591168479122623,0.005307538357367286
1307,0.3259050347522197,0.0052960064978184425
1308,0.32589826939461775,0.005284551517333212
1309,0.32589161935561123,0.005269848396408443
1310,0.3258848924375411,0.005259834898366843
1311,0.3258781655194709,0.005246550196166543
1312,0.3258714770409325,0.0052337728957863455
1313,0.3258647501228623,0.005225892791761307
1314,0.32585821540245125,0.0052117854835798585
1315,0.32585152692391295,0.005197216901016476
1316,0.3258448768849065,0.005186991985549773
1317,0.32583822684589997,0.005176920828210452
1318,0.3258316536859571,0.005166561374382363
1319,0.3258250420864824,0.005156624755404428
1320,0.32581846892653954,0.00514305560066858
1321,0.325811818887533,0.005128756094828022
1322,0.32580528416712196,0.005113303403032498
1323,0.32579867256764733,0.005102501894588415
1324,0.32579213784723626,0.0050917772652079455
1325,0.3257856415663571,0.005083858721651074
1326,0.32577906840641424,0.005069789853001458
1327,0.32577257212553506,0.005056086159904223
1328,0.3257659605260603,0.005045034794503206
1329,0.32575957956377666,0.0050299664980260035
1330,0.3257530448433656,0.005021486737304423
1331,0.3257465101229545,0.005012453447324468
1332,0.32574005228160724,0.004995140282188429
1333,0.3257335175611962,0.0049807100819396
1334,0.32572709815938067,0.004973152869981889
1335,0.32572067875756516,0.004964811491574916
1336,0.32571422091621777,0.004949781634629545
1337,0.3257078015144022,0.004935828084575427
1338,0.3257013436730548,0.004926064443490711
1339,0.3256949242712393,0.004916354617750551
1340,0.3256885048694238,0.004903231361583915
1341,0.3256820470280764,0.004886702362897243
1342,0.3256757045053245,0.004878015028703726
1343,0.3256693619825727,0.004869904287487694
1344,0.3256629425807572,0.004856027616497239
1345,0.32565656161847345,0.004843442513776203
1346,0.32565029597478523,0.004831926030040083
1347,0.3256439150125015,0.004822815860996464
1348,0.32563761092928145,0.004811245561915788
1349,0.32563122996699767,0.004797714846711772
1350,0.32562484900471406,0.004785337317462671
1351,0.3256186218005577,0.004779802024879191
1352,0.3256122408382739,0.004767785827229251
1353,0.32560597519458573,0.004748266232966208
1354,0.32559978642996107,0.004739248318799028
1355,0.32559344390720923,0.004730791621796505
1356,0.3255871398239892,0.004718644729738345
1357,0.32558091261983285,0.004706305640021077
1358,0.32557472385520825,0.00469331307826266
1359,0.32556845821152003,0.004686432402065155
1360,0.32556219256783187,0.004674554586729823
1361,0.3255560422427391,0.004663560880626579
1362,0.3255498150385827,0.004650414560740885
1363,0.32554362627395816,0.004635384703795515
1364,0.3255372837512062,0.004625544183647135
1365,0.32553121030517723,0.004617356563367438
1366,0.3255250599800845,0.004603387637500597
1367,0.3255188327759281,0.00459160207704165
1368,0.32551268245083537,0.004575588168081469
1369,0.3255065321257426,0.004565040360547386
1370,0.3255003818006499,0.004556737421672244
1371,0.325494269915089,0.004545359320250677
1372,0.32548808115046435,0.004533366186319847
1373,0.3254820461439672,0.0045199315699454385
1374,0.3254759342584063,0.00451030246722211
1375,0.32546978393331355,0.00449867450884366
1376,0.3254637489268163,0.00448919916424766
1377,0.3254576370412554,0.004480012116140428
1378,0.3254514867161627,0.0044688646519098554
1379,0.3254454132701336,0.004455910529683272
1380,0.3254393398241045,0.004442956407456687
1381,0.32543338169667096,0.004432846810585533
1382,0.3254273082506419,0.004420238644145439
1383,0.3254212732441446,0.004412204781993071
1384,0.3254151997981155,0.004399750373680254
1385,0.32540924167068197,0.004386911570049218
1386,0.32540316822465293,0.0043765905557529615
1387,0.3253971716576875,0.004368537473834651
1388,0.32539125196978574,0.004354122649398597
1389,0.32538521696328854,0.004342321713126928
1390,0.3253792588358549,0.004329213832773015
1391,0.32537322382935774,0.004318297005733436
1392,0.32536738102051954,0.004309340594817145
1393,0.3253613844535542,0.00429783179898736
1394,0.32535546476565236,0.004284408714472505
1395,0.32534946819868704,0.004273245874429159
1396,0.3253434716317216,0.004261368059093825
1397,0.3253375903833517,0.004253949229450721
1398,0.32533167069544994,0.004238903996692629
1399,0.3253257510075482,0.0042263880851289215
1400,0.32531998507777377,0.004218238904381057
1401,0.32531398851080834,0.004209320932996598
1402,0.3253080688229066,0.0041952520643469835
1403,0.32530230289313217,0.004184504371247456
1404,0.3252963832052304,0.004173802805586095
1405,0.3252905788359241,0.004159026649550829
1406,0.32528469758755424,0.00415245348960793
1407,0.3252789316577797,0.00414435812420462
1408,0.32527301196987796,0.004131019606659765
1409,0.32526716916103987,0.004121855622271591
1410,0.32526128791267,0.004110992610576567
1411,0.32525559886195926,0.004097634873265822
1412,0.3252497176135893,0.004086952527370352
1413,0.32524402856287854,0.0040786265247761
1414,0.32523814731450856,0.004067848080051076
1415,0.32523238138473415,0.004057081167185606
1416,0.32522673077355513,0.0040479133388442645
1417,0.32522092640424893,0.004035151414276841
1418,0.32521508359541085,0.004022566311555857
1419,0.3252093945447001,0.004012087695179103
1420,0.3252036286149256,0.004000978670480363
1421,0.32519786268515116,0.003989331492336023
1422,0.3251922120739723,0.003981336069715435
1423,0.3251864461441978,0.003973148449435738
1424,0.3251807186539552,0.003962846654905422
1425,0.32517499116371257,0.003951583872079353
1426,0.3251693405525336,0.0039390141451710915
1427,0.32516368994135475,0.003929573396153756
1428,0.32515792401158033,0.003922485146484368
1429,0.3251522349608695,0.003913836251822736
1430,0.325146699668286,0.003902442774588447
1431,0.3251409337385116,0.0038908647876013847
1432,0.32513528312733264,0.0038804707381946825
1433,0.32512963251615373,0.003871229874742844
1434,0.3251240972235702,0.0038645721478299455
1435,0.32511848505192315,0.0038523522206613415
1436,0.3251128344407442,0.0038428999397844515
1437,0.32510718382956527,0.0038300380724342544
1438,0.32510161009745,0.003820197552285926
1439,0.325095959486271,0.0038134475704966406
1440,0.32509042419368755,0.003803745432662867
1441,0.32508488890110415,0.003789292168694929
1442,0.32507927672945697,0.003781335185606225
1443,0.32507370299734173,0.0037741469931541144
1444,0.3250682061442901,0.003757963950253829
1445,0.32506263241217476,0.0037473930790006883
1446,0.3250570202405277,0.0037374372402568636
1447,0.3250515618270079,0.003730072225958314
1448,0.3250459880948926,0.0037227917786297644
1449,0.3250404143627773,0.00371141367720825
1450,0.32503491750972563,0.0036964991388583773
1451,0.3250294975357377,0.0036870814535600997
1452,0.3250239622431542,0.003683952475669173
1453,0.3250183885110389,0.0036724590556521624
1454,0.32501293009751914,0.003661134769575151
1455,0.3250074716839994,0.0036512173703631585
1456,0.32500193639141584,0.0036477193729666318
1457,0.3249964395383643,0.003634034899635339
1458,0.3249910580039081,0.003619350998476407
1459,0.32498559959038836,0.0036097026759871883
1460,0.3249801027373367,0.0036042058229355926
1461,0.32497468276334873,0.003596802369105211
1462,0.3249691474707653,0.0035879459009716948
1463,0.32496384281537277,0.003574338306704014
1464,0.3249584228413849,0.0035616763249193654
1465,0.32495304130692865,0.003553235003729565
1466,0.3249476213329407,0.003546684907505828
1467,0.3249422013589527,0.0035415647618661154
1468,0.3249368198244966,0.0035278649127220476
1469,0.3249314382900405,0.0035152759660478958
1470,0.32492609519511617,0.003504570556433368
1471,0.32492071366066,0.003496421375685451
1472,0.3249153321262039,0.0034867192378516773
1473,0.32491002747081144,0.0034777782027481615
1474,0.32490464593635526,0.003467668605876956
1475,0.32489926440189915,0.0034582124810468985
1476,0.3248939213069748,0.0034463884810561197
1477,0.3248886166515823,0.0034342646527170703
1478,0.3248832351171262,0.003429767227493009
1479,0.3248779689012655,0.0034242319349095294
1480,0.3248726642458731,0.0034099324290689723
1481,0.32486747490907614,0.00340774137575469
1482,0.3248620933746199,0.0033954791651010343
1483,0.32485682715875924,0.0033870416878644533
1484,0.3248515225033668,0.003375236907639565
1485,0.3248462562875062,0.0033676873835882413
1486,0.32484095163211363,0.003354617942766212
1487,0.32483568541625296,0.003346161245763689
1488,0.3248304192003924,0.0033405490741165965
1489,0.3248251914240636,0.003329286291290527
1490,0.3248199636477348,0.003322174977902029
1491,0.32481469743187413,0.0033107584369486825
1492,0.32480950809507714,0.0032952673056213778
1493,0.32480424187921647,0.00328641083748781
1494,0.3247990525424195,0.0032837354460724826
1495,0.32479382476609064,0.003276662572215869
1496,0.32478875074788915,0.0032657457451762376
1497,0.32478348453202854,0.0032560205436233543
1498,0.32477829519523155,0.0032509849649536935
1499,0.32477314429796633,0.003236516325173033
1500,0.32476787808210567,0.0032236928973547203
1501,0.32476272718484045,0.0032200411418309162
1502,0.324757653166639,0.003216120309584287
1503,0.324752463829842,0.0032033583850168638
1504,0.3247473513721087,0.0031922685800840137
1505,0.32474208515624803,0.003176796668522651
1506,0.3247370111380465,0.0031722992432985896
1507,0.3247318602407814,0.0031652263694419234
1508,0.32472670934351616,0.0031585955502013542
1509,0.32472163532531473,0.003147909360352717
1510,0.3247165228675813,0.0031364735996334283
1511,0.32471144884937986,0.00313059235126351
1512,0.32470629795211464,0.0031234041588113475
1513,0.3247012239339132,0.0031139288142153997
1514,0.3246961114761799,0.003102631435810666
1515,0.32469107589751023,0.00309586223425549
1516,0.3246860018793087,0.0030866329026632065
1517,0.32468088942157536,0.0030736249650920675
1518,0.3246759307219694,0.0030691506035871157
1519,0.32467081826423605,0.0030569575840907895
1520,0.3246658211250982,0.0030444877999652497
1521,0.32466070866736485,0.003037853136771461
1522,0.32465578840729065,0.00302767434874303
1523,0.3246506759495573,0.0030217315971221696
1524,0.3246456019313559,0.0030117603825655704
1525,0.32464068167128163,0.003001051128997875
1526,0.324635646092612,0.002998667878024432
1527,0.3246306105139423,0.002988266140711342
1528,0.3246256902538681,0.0029783333656865753
1529,0.32462061623566657,0.002972106161530219
1530,0.3246156959755925,0.002961919685595348
1531,0.32461066039692277,0.002951598671299143
1532,0.32460577857638034,0.002942623040616911
1533,0.32460081987677436,0.002934666057528207
1534,0.32459570741904104,0.002924610276001608
1535,0.32459078715896683,0.0029177911030549932
1536,0.32458590533842446,0.002905490452869557
1537,0.3245809081992867,0.00289728361282397
1538,0.3245760263787443,0.0028924748273920827
1539,0.3245711061186702,0.0028851175009998687
1540,0.32456610897953225,0.0028763148482109074
1541,0.3245612655985217,0.00286638207318614
1542,0.3245563453384476,0.002857148897640689
1543,0.3245514635179052,0.0028522517012855826
1544,0.32454650481829916,0.0028428878313319123
1545,0.32454162299775685,0.002834761714303157
1546,0.32453674117721454,0.0028264203358961304
1547,0.32453189779620395,0.0028156188274520485
1548,0.3245269006570661,0.002804317605094147
1549,0.3245221725946511,0.002796975654514707
1550,0.32451725233457684,0.0027901949210999764
1551,0.3245124089535664,0.002783537194187078
1552,0.3245075655725559,0.002775203503686439
1553,0.3245026837520135,0.002765032403564343
1554,0.32449787881053477,0.0027554225206069564
1555,0.32449299698999245,0.0027488109211322256
1556,0.32448819204851376,0.002741315212425457
1557,0.3244833486675032,0.00273812473128364
1558,0.3244786206050882,0.0027294181773242334
1559,0.32447385410314133,0.0027173097247979064
1560,0.324468972282599,0.0027102176311753503
1561,0.3244642057806521,0.002698708835345565
1562,0.3244593239601098,0.0026847322215723364
1563,0.32445459589769465,0.0026806191916665975
1564,0.324449790956216,0.002677121194270123
1565,0.3244449475752055,0.002664028689728932
1566,0.32444025795232223,0.002659285251501207
1567,0.3244354914503754,0.002650367280116749
1568,0.32443068650889667,0.0026397810330508857
1569,0.32442588156741803,0.002630455602628995
1570,0.32442123038406667,0.002624728112386406
1571,0.3244164254425879,0.002615448809402735
1572,0.3244117358197048,0.002604086083793944
1573,0.3244069693177579,0.002595398749600427
1574,0.32440235657393834,0.0025896328198260054
1575,0.3243975900719914,0.002581714276269134
1576,0.3243929388886401,0.0025737957327122106
1577,0.3243881723866932,0.0025633017405227864
1578,0.32438344432427824,0.0025586121176395635
1579,0.32437879314092677,0.002547579972004488
1580,0.3243740266389799,0.0025412374492525826
1581,0.32436937545562855,0.0025332035871002143
1582,0.324364762711809,0.002527283899198464
1583,0.3243600730889258,0.002517501038347858
1584,0.3243554219055744,0.002507180024051601
1585,0.32435077072222307,0.002499799633940329
1586,0.3243460810993399,0.00249195796944707
1587,0.3243414299159884,0.0024843085026130243
1588,0.3243367787326371,0.002474990760097521
1589,0.3243322044283494,0.002467894822521797
1590,0.3243274379264025,0.0024597456417739323
1591,0.32432286362211477,0.0024496744844345586
1592,0.3243182508782952,0.002442659269875667
1593,0.3243136765740075,0.002436835680803471
1594,0.3243089869511243,0.0024259572932957244
1595,0.3243044126468366,0.0024196685858884257
1596,0.3242998767820807,0.002409485953906775
1597,0.3242952255987293,0.002397781116464661
1598,0.3242906512944416,0.0023929569552200514
1599,0.32428603855062205,0.0023874216626365717
1600,0.32428146424633436,0.0023799067341639126
1601,0.3242768899420466,0.002371180960438564
1602,0.3242723540772907,0.0023636468122000148
1603,0.32426774133347114,0.0023549594780064983
1604,0.3242632054687153,0.0023512692829508624
1605,0.3242586311644276,0.002337546370087737
1606,0.3242540952996717,0.0023322032751634182
1607,0.3242495594349158,0.0023248613245839783
1608,0.3242450620096918,0.0023138906821997926
1609,0.3242405645844677,0.0023076404143243263
1610,0.3242360287197118,0.0022970311035393535
1611,0.3242314928549559,0.0022898429110872424
1612,0.3242269954297319,0.002282231883784977
1613,0.324222459564976,0.002271776331127333
1614,0.32421796213975185,0.0022686396653300188
1615,0.324213426274996,0.0022642037433568997
1616,0.32420896728930376,0.0022548244975905064
1617,0.3242045467431434,0.002243561714764437
1618,0.3242000108783875,0.002234935883821863
1619,0.3241954750136316,0.0022332983597659543
1620,0.32419101602793937,0.002225033860422593
1621,0.3241865954817789,0.0022169615587383923
1622,0.32418217493561857,0.0022137095743455814
1623,0.3241777159499264,0.0022004517798175586
1624,0.32417321852470227,0.0021931674885358934
1625,0.3241687979785419,0.002183711363705784
1626,0.3241643389928497,0.0021733519098777465
1627,0.32415984156762556,0.002169042838359627
1628,0.3241554979005289,0.002163169277896096
1629,0.324150962035773,0.0021559580217248232
1630,0.3241465799291444,0.0021445991400691994
1631,0.32414223626204763,0.002136007904705289
1632,0.3241378157158873,0.0021266286589388963
1633,0.32413339516972683,0.0021241685289017883
1634,0.32412905150263005,0.0021173839515338903
1635,0.3241246309564697,0.002107316638147736
1636,0.32412024884984114,0.0020981987811977297
1637,0.3241157898641489,0.00209214839888776
1638,0.32411140775752034,0.002088535082895788
1639,0.32410710252995545,0.002082592331274928
1640,0.32410279730239056,0.0020736589840777476
1641,0.324098415195762,0.002064933210352451
1642,0.32409395621006964,0.0020579756550912816
1643,0.32408965098250475,0.002046428419729664
1644,0.32408534575493986,0.0020379255952889734
1645,0.3240810020878432,0.0020340278267614535
1646,0.32407658154168273,0.0020309334444491914
1647,0.32407223787458606,0.002021804055639682
1648,0.32406789420748927,0.0020154423131218866
1649,0.32406362741945616,0.0020058900894622225
1650,0.32405932219189126,0.0019953192182090816
1651,0.32405501696432637,0.001987861949034145
1652,0.3240506732972297,0.00198309544708731
1653,0.3240463680696647,0.001972985850216104
1654,0.32404210128163163,0.001967834952950947
1655,0.32403779605406674,0.0019624149789629636
1656,0.3240335292660336,0.0019513059542642232
1657,0.32402918559893684,0.0019444637175985507
1658,0.32402491881090384,0.0019349307137048286
1659,0.3240207289019344,0.0019272043678071184
1660,0.3240165005534331,0.0019241676447925786
1661,0.3240120800072727,0.0019170563314040803
1662,0.3240079285378351,0.0019074464484466938
1663,0.3240036617498021,0.0018996047839534868
1664,0.3239993565222372,0.0018946998996920454
1665,0.3239951281737359,0.0018836139387123627
1666,0.3239909382647665,0.0018754263184326654
1667,0.3239866714767334,0.001871543925717868
1668,0.32398248156776394,0.0018652014029660149
1669,0.3239782916587946,0.001860780856805618
1670,0.32397390955216604,0.0018465197904968412
1671,0.3239697965222602,0.0018406923574714777
1672,0.323965568173759,0.0018367177098802935
1673,0.32396137826478955,0.0018290682430461957
1674,0.3239571883558201,0.0018245708178221344
1675,0.3239530368863825,0.0018192661624297
1676,0.32394880853788127,0.0018113860584046085
1677,0.3239447339475074,0.0017950876969088786
1678,0.3239404671594743,0.0017909746670031399
1679,0.3239362772505048,0.001784401507060241
1680,0.3239321257810672,0.0017745763627246354
1681,0.3239279358720978,0.0017713897255359342
1682,0.32392378440266023,0.0017664502456958802
1683,0.3239197098122863,0.0017578244147533058
1684,0.32391548146378507,0.0017446780948676122
1685,0.3239113684338793,0.0017419258243885685
1686,0.3239071785249098,0.0017350067086592835
1687,0.32390302705547225,0.0017287026254392106
1688,0.3238989140255665,0.001722475421282854
1689,0.32389476255612887,0.001716478854317439
1690,0.323890687965755,0.0017051776319595374
1691,0.3238865364963174,0.0016994117021851159
1692,0.3238824234664116,0.001689663436913123
1693,0.3238783873155695,0.0016814220012888708
1694,0.3238741974066001,0.001677770245765067
1695,0.32387008437669434,0.001667775967489358
1696,0.32386600978632046,0.0016632401027334644
1697,0.3238619736354783,0.0016578585682773133
1698,0.32385778372650886,0.0016493057724452358
1699,0.3238537475756667,0.0016410989323996485
1700,0.3238496729852928,0.00163610179326182
1701,0.3238456368344507,0.0016300283472327403
1702,0.3238415622440768,0.0016183811690883485
1703,0.3238375260932347,0.0016139606229279518
1704,0.32383345150286075,0.0016077180429588207
1705,0.32382941535201865,0.0015992382822372399
1706,0.3238253023221128,0.0015925498036988965
1707,0.3238213814898663,0.0015813638999364916
1708,0.32381723002042867,0.001574041169122942
1709,0.32381319386958657,0.0015675256684778696
1710,0.3238091961582763,0.0015617981782352283
1711,0.3238051600074342,0.0015529570859144348
1712,0.3238011238565921,0.0015469605189490196
1713,0.3237972030243455,0.001542078698406688
1714,0.3237931284339715,0.0015347367478272481
1715,0.32378916916219314,0.0015241466568081652
1716,0.323785133011351,0.001514748191275882
1717,0.3237810968605089,0.0015163626516126805
1718,0.3237770607096668,0.0015063299338051914
1719,0.32377317831695196,0.0014984113902482678
1720,0.3237691421661099,0.001494759634724464
1721,0.3237651060152678,0.0014893550365492553
1722,0.3237611851830211,0.0014787303499515596
1723,0.3237572259112428,0.0014706196087355269
1724,0.3237532666394643,0.0014638542511335188
1725,0.32374934580721765,0.001456819816808685
1726,0.3237453480959074,0.001451038511221541
1727,0.3237413888241289,0.0014417130807997027
1728,0.32373742955235046,0.0014334485814563411
1729,0.32373350872010387,0.0014309500118874006
1730,0.32372954944832544,0.0014262219494723459
1731,0.32372555173701517,0.001415920154942031
1732,0.32372170778383214,0.0014068484254302438
1733,0.3237177869515856,0.0014020050444197444
1734,0.323713866119339,0.0013982610340195537
1735,0.3237099068475605,0.0013913957336347713
1736,0.3237061013339094,0.0013837847063325058
1737,0.32370210362259916,0.0013740595047796224
1738,0.3236981443508207,0.0013709651224673603
1739,0.3236943388371696,0.0013607594267666
1740,0.3236903795653911,0.0013512264228728778
1741,0.32368649717267634,0.0013471902720308038
1742,0.3236826147799615,0.001340348035365131
1743,0.3236788092663104,0.001332352612744543
1744,0.32367481155500016,0.0013262791667155156
1745,0.32367089072275357,0.0013195522486453399
1746,0.3236671236486342,0.0013140553955936919
1747,0.3236632412559194,0.001306828763609749
1748,0.3236593973027365,0.0012978723526934587
1749,0.3236554764704898,0.0012897423917114838
1750,0.32365167095683867,0.0012855332629761382
1751,0.323647788564124,0.001279282995100672
1752,0.32364402149000465,0.0012706956036899297
1753,0.3236402544158854,0.0012648143553200114
1754,0.323636256704575,0.0012610857207325432
1755,0.3236324896304558,0.0012569919105926946
1756,0.3236285687982091,0.0012502227090375189
1757,0.3236247632845581,0.00124404163231933
1758,0.3236209962104387,0.001235008342339375
1759,0.32361715225725585,0.0012311221056714103
1760,0.3236133083040728,0.00122218491452101
1761,0.3236096181090172,0.0012140895491176997
1762,0.3236057357163024,0.00121142184560876
1763,0.32360193020265127,0.001205732794897951
1764,0.32359820156806385,0.001196968581640822
1765,0.3235943576148808,0.0011837069431596316
1766,0.32359059054076156,0.001179593913253893
1767,0.3235868234666422,0.001175073424310722
1768,0.3235830948320547,0.0011755193228799342
1769,0.3235792893184037,0.001163026475035337
1770,0.3235755222442844,0.0011554538872649038
1771,0.3235717936096969,0.0011489576063857215
1772,0.32356802653557765,0.0011412697000197914
1773,0.3235642210219265,0.0011353307923521508
1774,0.32356041550827536,0.0011263936012017505
1775,0.32355672531321966,0.0011185134971767115
1776,0.3235529966786322,0.0011151077546565716
1777,0.323549229604513,0.0011065780225436037
1778,0.3235455394094573,0.0011005622358122985
1779,0.32354173389580615,0.0010908370342594153
1780,0.3235380052612187,0.001088492222817804
1781,0.32353439194522676,0.0010854554998032642
1782,0.3235306248711074,0.001073577684467931
1783,0.3235269346760518,0.0010660243164634397
1784,0.32352316760193245,0.0010651017676995178
1785,0.323519438967345,0.0010561799523618922
1786,0.3235157487722894,0.001051536456916837
1787,0.3235120970167656,0.0010450747716163195
1788,0.32350840682170995,0.0010372138873571703
1789,0.3235046781871225,0.0010319861110283483
1790,0.323500949552535,0.0010295259809912402
1791,0.3234973362365431,0.001019185746929093
1792,0.3234936460414874,0.001009960259289977
1793,0.32349007116502726,0.0010038483737291172
1794,0.32348638096997157,0.0010036177365381235
1795,0.3234826138958523,0.0009975289146963216
1796,0.3234789237007966,0.0009875884517651673
1797,0.3234753103848047,0.0009806693360358823
1798,0.3234716586292809,0.0009701215285018512
1799,0.3234680068737571,0.0009645247326674291
1800,0.3234643166787014,0.0009581437703837436
1801,0.3234606264836458,0.0009508786988679684
1802,0.3234570516071857,0.0009478419758534286
1803,0.32345347673072555,0.0009413687586933041
1804,0.32344978653566986,0.0009349070733927864
1805,0.3234462500987415,0.0009301597912118416
1806,0.3234425599036859,0.0009236096949880525
1807,0.3234389850272258,0.0009190507665130492
1808,0.32343537171123377,0.000910574849744636
1809,0.32343171995570996,0.0009015607795306235
1810,0.32342806820018616,0.0008936806755055842
1811,0.323424493323726,0.0008911052268729794
1812,0.3234209953263295,0.0008845320669301326
1813,0.3234173435708057,0.0008798808835787423
1814,0.32341376869434557,0.000874553164467146
1815,0.3234100784992899,0.0008631212477010773
1816,0.32340654206236163,0.0008538188809982967
1817,0.32340304406496506,0.0008515509486203499
1818,0.32339939230944126,0.0008508590370474215
1819,0.3233958174329811,0.0008417488680038021
1820,0.3233922809960529,0.0008335766235368274
1821,0.3233887445591245,0.0008242204414895441
1822,0.323385246561728,0.0008182776898686838
1823,0.3233815563666723,0.0008143414818093318
1824,0.3233780199297441,0.0008081911567165877
1825,0.3233744834928157,0.0008061923010614667
1826,0.3233709086163556,0.0007983890761000399
1827,0.32336741061895913,0.0007889713908018147
1828,0.3233638741820308,0.0007809375286494464
1829,0.3233603377451025,0.0007772857731256427
1830,0.3233568013081741,0.0007685599994003458
1831,0.32335330331077766,0.0007605799525924802
1832,0.3233497668738493,0.0007568897575368442
1833,0.3233463073159846,0.0007522616379045638
1834,0.32334277087905633,0.0007415754480559782
1835,0.3233391960025962,0.0007368627614536459
1836,0.32333565956566784,0.0007337337835627191
1837,0.32333220000780316,0.0007250080098374224
1838,0.3233287020104067,0.0007172432244078278
1839,0.32332520401301024,0.0007101319110193816
1840,0.32332182133420917,0.0007047503765632305
1841,0.32331820801821726,0.0007010986210394267
1842,0.3233147484603526,0.0006959861633061015
1843,0.3233113273420198,0.0006899895963406865
1844,0.3233077524655596,0.000682378569038421
1845,0.3233043697867586,0.0006748059812679877
1846,0.3233008717893621,0.0006683673596865798
1847,0.32329741223149744,0.000665196098310601
1848,0.3232939526736328,0.0006552402595667764
1849,0.3232905315552999,0.0006529569513761071
1850,0.32328699511837167,0.0006422092582765275
1851,0.3232836508791025,0.0006382730502171754
1852,0.3232801913212378,0.0006343291542514883
1853,0.3232767317633731,0.0006301392452820329
1854,0.32327327220550856,0.0006227972947025932
1855,0.323269774208112,0.0006143405977001221
1856,0.323266391529311,0.0006078443168208878
1857,0.32326300885051,0.0006030393753422206
1858,0.32325954929264533,0.0006017708707918604
1859,0.3232560897347807,0.0005941214039577626
1860,0.32325278393504336,0.0005819360723677712
1861,0.3232493243771787,0.0005765776016307299
1862,0.32324590325884583,0.0005699198747178314
1863,0.3232425590195767,0.0005652763792728284
1864,0.32323906102218014,0.0005596027043747939
1865,0.32323571678291096,0.0005521069956680251
1866,0.32323237254364184,0.000548355297361447
1867,0.32322891298577716,0.000540021606860808
1868,0.3232254918674443,0.000529658309079551
1869,0.323222186067707,0.0005280822882745327
1870,0.3232187649493741,0.0005241230164961231
1871,0.323215420710105,0.0005173384391281728
1872,0.3232119995917722,0.0005096313129963527
1873,0.32320857847343926,0.0005010592973983849
1874,0.32320523423417014,0.0004928332375868554
1875,0.32320188999490096,0.0004917761504615465
1876,0.3231985841951636,0.00048718262640787854
1877,0.3231951630768308,0.00047972535723294203
1878,0.32319181883756165,0.0004729215600991538
1879,0.3231885514773561,0.0004645801816921275
1880,0.32318516879855513,0.00045908332864047973
1881,0.3231818629988178,0.00045510868104929543
1882,0.3231784803200168,0.00044436098794976793
1883,0.3231751360807476,0.00043617336767007064
1884,0.3231717918414785,0.00043563521422447114
1885,0.3231684860417411,0.0004303843741765394
1886,0.3231652571210674,0.00042314236637982177
1887,0.32316183600273457,0.0004204515991517723
1888,0.3231585686425291,0.00041145674870364974
1889,0.32315522440325983,0.00040594067588611187
1890,0.32315199548258616,0.00040269253544652074
1891,0.3231486128037852,0.0003966959684811057
1892,0.32314530700404787,0.0003892771388380014
1893,0.32314207808337414,0.0003813009359833555
1894,0.323138733844105,0.00037678429099340414
1895,0.3231354280443677,0.00037246368761572956
1896,0.32313219912369395,0.0003659059034856053
1897,0.32312893176348845,0.00036208501402175
1898,0.3231255875242193,0.0003576414041422435
1899,0.323122281724482,0.0003476279061006443
1900,0.32311905280380826,0.0003399207799688242
1901,0.32311578544360275,0.00033350137815330646
1902,0.3231125565229291,0.0003313103248390242
1903,0.3231092891627236,0.0003284273599518134
1904,0.32310594492345435,0.0003203166187357286
1905,0.3231028313213762,0.00031162928454226405
1906,0.32309952552163884,0.00030605555242700384
1907,0.32309625816143334,0.00029829076699740926
1908,0.323092952361696,0.00029342432226780004
1909,0.32308976188055416,0.00028961880861666723
1910,0.3230865329598805,0.00028514444711171574
1911,0.32308330403920676,0.00027985901148511926
1912,0.32308003667900126,0.00027093719614749366
1913,0.3230768077583276,0.0002649636929011884
1914,0.32307361727718575,0.00026081222346356533
1915,0.3230703114774484,0.00025708358887609705
1916,0.32306712099630647,0.0002514137579312301
1917,0.3230639305151647,0.0002450673912262093
1918,0.32306070159449096,0.0002354421324560482
1919,0.3230575111133491,0.00023059875144554873
1920,0.32305432063220735,0.0002299452794044525
1921,0.3230511301510654,0.00022061984898261421
1922,0.32304797810945535,0.00021403131322699287
1923,0.3230446723097181,0.00021406975275882514
1924,0.3230414433890444,0.00020999516238491867
1925,0.323038368226498,0.00020070817149486057
1926,0.3230351777453561,0.00019212078008417035
1927,0.3230319872642143,0.0001907753964700935
1928,0.3230287967830725,0.000186393289841529
1929,0.32302560630193056,0.00017966637177135322
1930,0.32302237738125683,0.00017388506618420924
1931,0.3230193406582424,0.0001651362287398027
1932,0.32301611173756867,0.00016448275669870646
1933,0.32301292125642683,0.00015551096996969368
1934,0.3230098460938805,0.00014795375801198286
1935,0.32300673249180223,0.00014072712602803986
1936,0.3230035420106604,0.00013663331588819122
1937,0.32300027465045494,0.00013050221056133725
1938,0.32299719948790856,0.00012592790627361146
1939,0.3229941243253622,0.00011937781004987447
1940,0.3229908569651567,0.00011535703502052275
1941,0.32298778180261034,0.00010901451226861741
1942,0.32298466820053207,0.00010337927690241517
1943,0.3229815545984539,9.865121448736037e-05
1944,0.3229784025568439,9.557605194098834e-05
1945,0.32297528895476574,8.975630682201209e-05
1946,0.32297225223175113,8.168400513781158e-05
1947,0.32296913862967297,7.714814038191805e-05
1948,0.32296606346712664,7.174738615987692e-05
1949,0.3229628729859847,7.019058512074873e-05
1950,0.32295972094437475,6.150325092728422e-05
1951,0.32295653046323286,5.448803636839258e-05
1952,0.32295353217975015,4.831849150975845e-05
1953,0.32295049545673565,4.209128735334989e-05
1954,0.3229473818546574,3.938514431257793e-05
1955,0.322944306692111,3.6056280856102604e-05
1956,0.3229411930900329,2.9214044190430054e-05
1957,0.3229380794879547,2.068046812429457e-05
1958,0.3229350427649401,1.5029856945317737e-05
1959,0.32293192916286195,9.802080616495713e-06
1960,0.3229288540003156,3.251984392758723e-06
1961,0.3229258941563647,0.0
1962,0.32292308807054115,1.8835370596242134e-06
1963,0.32292308807054115,1.8835370596242134e-06
1964,0.32292308807054115,1.8835370596242134e-06
1965,0.32292308807054115,1.8835370596242134e-06
1966,0.32292308807054115,1.8835370596242134e-06
1967,0.32292308807054115,1.8835370596242134e-06
1968,0.32292308807054115,1.8835370596242134e-06
1969,0.32292308807054115,1.8835370596242134e-06
1970,0.32292308807054115,1.8835370596242134e-06
1971,0.32292308807054115,1.8835370596242134e-06
1972,0.32292308807054115,1.8835370596242134e-06
1973,0.32292308807054115,1.8835370596242134e-06
1974,0.32292308807054115,1.8835370596242134e-06
1975,0.32292308807054115,1.8835370596242134e-06
1976,0.32292308807054115,1.8835370596242134e-06
1977,0.32292308807054115,1.8835370596242134e-06
1978,0.32292308807054115,1.8835370596242134e-06
1979,0.32292308807054115,1.8835370596242134e-06
1980,0.32292308807054115,1.8835370596242134e-06
1981,0.32292308807054115,1.8835370596242134e-06
1982,0.32292308807054115,1.8835370596242134e-06
1983,0.32292308807054115,1.8835370596242134e-06
1984,0.32292308807054115,1.8835370596242134e-06
1985,0.32292308807054115,1.8835370596242134e-06
1986,0.32292308807054115,1.8835370596242134e-06
1987,0.32292308807054115,1.8835370596242134e-06
1988,0.32292308807054115,1.8835370596242134e-06
1989,0.32292308807054115,1.8835370596242134e-06
1990,0.32292308807054115,1.8835370596242134e-06
1991,0.32292308807054115,1.8835370596242134e-06
1992,0.32292308807054115,1.8835370596242134e-06
1993,0.32292308807054115,1.8835370596242134e-06
1994,0.32292308807054115,1.8835370596242134e-06
1995,0.32292308807054115,1.8835370596242134e-06
1996,0.32292308807054115,1.8835370596242134e-06
1997,0.32292308807054115,1.8835370596242134e-06
1998,0.32292308807054115,1.8835370596242134e-06
1999,0.32292308807054115,1.8835370596242134e-06
2000,0.32292308807054115,1.8835370596242134e-06
2001,0.32292308807054115,1.8835370596242134e-06
2002,0.32292308807054115,1.8835370596242134e-06
2003,0.32292308807054115,1.8835370596242134e-06
2004,0.32292308807054115,1.8835370596242134e-06
2005,0.32292308807054115,1.8835370596242134e-06
2006,0.32292308807054115,1.8835370596242134e-06
2007,0.32292308807054115,1.8835370596242134e-06
2008,0.32292308807054115,1.8835370596242134e-06
2009,0.32292308807054115,1.8835370596242134e-06
2010,0.32292308807054115,1.8835370596242134e-06
2011,0.32292308807054115,1.8835370596242134e-06
2012,0.32292308807054115,1.8835370596242134e-06
2013,0.32292308807054115,1.8835370596242134e-06
2014,0.32292308807054115,1.8835370596242134e-06
2015,0.32292308807054115,1.8835370596242134e-06
2016,0.32292308807054115,1.8835370596242134e-06
2017,0.32292308807054115,1.8835370596242134e-06
2018,0.32292308807054115,1.8835370596242134e-06
2019,0.32292308807054115,1.8835370596242134e-06
2020,0.32292308807054115,1.8835370596242134e-06
2021,0.32292308807054115,1.8835370596242134e-06
2022,0.32292308807054115,1.8835370596242134e-06
2023,0.32292308807054115,1.8835370596242134e-06
2024,0.32292308807054115,1.8835370596242134e-06
2025,0.32292308807054115,1.8835370596242134e-06
2026,0.32292308807054115,1.8835370596242134e-06
2027,0.32292308807054115,1.8835370596242134e-06
2028,0.32292308807054115,1.8835370596242134e-06
2029,0.32292308807054115,1.8835370596242134e-06
2030,0.32292308807054115,1.8835370596242134e-06
2031,0.32292308807054115,1.8835370596242134e-06
2032,0.32292308807054115,1.8835370596242134e-06
2033,0.32292308807054115,1.8835370596242134e-06
2034,0.32292308807054115,1.8835370596242134e-06
2035,0.32292308807054115,1.8835370596242134e-06
2036,0.32292308807054115,1.8835370596242134e-06
2037,0.32292308807054115,1.8835370596242134e-06
2038,0.32292308807054115,1.8835370596242134e-06
2039,0.32292308807054115,1.8835370596242134e-06
2040,0.32292308807054115,1.8835370596242134e-06
2041,0.32292308807054115,1.8835370596242134e-06
2042,0.32292308807054115,1.8835370596242134e-06
2043,0.32292308807054115,1.8835370596242134e-06
2044,0.32292308807054115,1.8835370596242134e-06
2045,0.32292308807054115,1.8835370596242134e-06
2046,0.32292308807054115,1.8835370596242134e-06
2047,0.32292308807054115,1.8835370596242134e-06
2048,0.32292308807054115,1.8835370596242134e-06
2049,0.32292308807054115,1.8835370596242134e-06
2050,0.32292308807054115,1.8835370596242134e-06
2051,0.32292308807054115,1.8835370596242134e-06
2052,0.32292308807054115,1.8835370596242134e-06
2053,0.32292308807054115,1.8835370596242134e-06
2054,0.32292308807054115,1.8835370596242134e-06
2055,0.32292308807054115,1.8835370596242134e-06
2056,0.32292308807054115,1.8835370596242134e-06
2057,0.32292308807054115,1.8835370596242134e-06
2058,0.32292308807054115,1.8835370596242134e-06
2059,0.32292308807054115,1.8835370596242134e-06
2060,0.32292308807054115,1.8835370596242134e-06
2061,0.32292308807054115,1.8835370596242134e-06
2062,0.32292308807054115,1.8835370596242134e-06
2063,0.32292308807054115,1.8835370596242134e-06
2064,0.32292308807054115,1.8835370596242134e-06
2065,0.32292308807054115,1.8835370596242134e-06
2066,0.32292308807054115,1.8835370596242134e-06
2067,0.32292308807054115,1.8835370596242134e-06
2068,0.32292308807054115,1.8835370596242134e-06
2069,0.32292308807054115,1.8835370596242134e-06
2070,0.32292308807054115,1.8835370596242134e-06
2071,0.32292308807054115,1.8835370596242134e-06
2072,0.32292308807054115,1.8835370596242134e-06
2073,0.32292308807054115,1.8835370596242134e-06
2074,0.32292308807054115,1.8835370596242134e-06
2075,0.32292308807054115,1.8835370596242134e-06
2076,0.32292308807054115,1.8835370596242134e-06
2077,0.32292308807054115,1.8835370596242134e-06
2078,0.32292308807054115,1.8835370596242134e-06
2079,0.32292308807054115,1.8835370596242134e-06
2080,0.32292308807054115,1.8835370596242134e-06
2081,0.32292308807054115,1.8835370596242134e-06
2082,0.32292308807054115,1.8835370596242134e-06
2083,0.32292308807054115,1.8835370596242134e-06
2084,0.32292308807054115,1.8835370596242134e-06
2085,0.32292308807054115,1.8835370596242134e-06
2086,0.32292308807054115,1.8835370596242134e-06
2087,0.32292308807054115,1.8835370596242134e-06
2088,0.32292308807054115,1.8835370596242134e-06
2089,0.32292308807054115,1.8835370596242134e-06
2090,0.32292308807054115,1.8835370596242134e-06
2091,0.32292308807054115,1.8835370596242134e-06
2092,0.32292308807054115,1.8835370596242134e-06
2093,0.32292308807054115,1.8835370596242134e-06
2094,0.32292308807054115,1.8835370596242134e-06
2095,0.32292308807054115,1.8835370596242134e-06
2096,0.32292308807054115,1.8835370596242134e-06
2097,0.32292308807054115,1.8835370596242134e-06
2098,0.32292308807054115,1.8835370596242134e-06
2099,0.32292308807054115,1.8835370596242134e-06
2100,0.32292308807054115,1.8835370596242134e-06
2101,0.32292308807054115,1.8835370596242134e-06
2102,0.32292308807054115,1.8835370596242134e-06
2103,0.32292308807054115,1.8835370596242134e-06
2104,0.32292308807054115,1.8835370596242134e-06
2105,0.32292308807054115,1.8835370596242134e-06
2106,0.32292308807054115,1.8835370596242134e-06
2107,0.32292308807054115,1.8835370596242134e-06
2108,0.32292308807054115,1.8835370596242134e-06
2109,0.32292308807054115,1.8835370596242134e-06
2110,0.32292308807054115,1.8835370596242134e-06
2111,0.32292308807054115,1.8835370596242134e-06
2112,0.32292308807054115,1.8835370596242134e-06
2113,0.32292308807054115,1.8835370596242134e-06
2114,0.32292308807054115,1.8835370596242134e-06
2115,0.32292308807054115,1.8835370596242134e-06
2116,0.32292308807054115,1.8835370596242134e-06
2117,0.32292308807054115,1.8835370596242134e-06
2118,0.32292308807054115,1.8835370596242134e-06
2119,0.32292308807054115,1.8835370596242134e-06
2120,0.32292308807054115,1.8835370596242134e-06
2121,0.32292308807054115,1.8835370596242134e-06
2122,0.32292308807054115,1.8835370596242134e-06
2123,0.32292308807054115,1.8835370596242134e-06
2124,0.32292308807054115,1.8835370596242134e-06
2125,0.32292308807054115,1.8835370596242134e-06
2126,0.32292308807054115,1.8835370596242134e-06
2127,0.32292308807054115,1.8835370596242134e-06
2128,0.32292308807054115,1.8835370596242134e-06
2129,0.32292308807054115,1.8835370596242134e-06
2130,0.32292308807054115,1.8835370596242134e-06
2131,0.32292308807054115,1.8835370596242134e-06
2132,0.32292308807054115,1.8835370596242134e-06
2133,0.32292308807054115,1.8835370596242134e-06
2134,0.32292308807054115,1.8835370596242134e-06
2135,0.32292308807054115,1.8835370596242134e-06
2136,0.32292308807054115,1.8835370596242134e-06
2137,0.32292308807054115,1.8835370596242134e-06
2138,0.32292308807054115,1.8835370596242134e-06
2139,0.32292308807054115,1.8835370596242134e-06
2140,0.32292308807054115,1.8835370596242134e-06
2141,0.32292308807054115,1.8835370596242134e-06
2142,0.32292308807054115,1.8835370596242134e-06
2143,0.32292308807054115,1.8835370596242134e-06
2144,0.32292308807054115,1.8835370596242134e-06
2145,0.32292308807054115,1.8835370596242134e-06
2146,0.32292308807054115,1.8835370596242134e-06
2147,0.32292308807054115,1.8835370596242134e-06
2148,0.32292308807054115,1.8835370596242134e-06
2149,0.32292308807054115,1.8835370596242134e-06
2150,0.32292308807054115,1.8835370596242134e-06
2151,0.32292308807054115,1.8835370596242134e-06
2152,0.32292308807054115,1.8835370596242134e-06
2153,0.32292308807054115,1.8835370596242134e-06
2154,0.32292308807054115,1.8835370596242134e-06
2155,0.32292308807054115,1.8835370596242134e-06
2156,0.32292308807054115,1.8835370596242134e-06
2157,0.32292308807054115,1.8835370596242134e-06
2158,0.32292308807054115,1.8835370596242134e-06
2159,0.32292308807054115,1.8835370596242134e-06
2160,0.32292308807054115,1.8835370596242134e-06
2161,0.32292308807054115,1.8835370596242134e-06
2162,0.32292308807054115,1.8835370596242134e-06
2163,0.32292308807054115,1.8835370596242134e-06
2164,0.32292308807054115,1.8835370596242134e-06
2165,0.32292308807054115,1.8835370596242134e-06
2166,0.32292308807054115,1.8835370596242134e-06
2167,0.32292308807054115,1.8835370596242134e-06
2168,0.32292308807054115,1.8835370596242134e-06
2169,0.32292308807054115,1.8835370596242134e-06
2170,0.32292308807054115,1.8835370596242134e-06
2171,0.32292308807054115,1.8835370596242134e-06
2172,0.32292308807054115,1.8835370596242134e-06
2173,0.32292308807054115,1.8835370596242134e-06
2174,0.32292308807054115,1.8835370596242134e-06
2175,0.32292308807054115,1.8835370596242134e-06
2176,0.32292308807054115,1.8835370596242134e-06
2177,0.32292308807054115,1.8835370596242134e-06
2178,0.32292308807054115,1.8835370596242134e-06
2179,0.32292308807054115,1.8835370596242134e-06
2180,0.32292308807054115,1.8835370596242134e-06
2181,0.32292308807054115,1.8835370596242134e-06
2182,0.32292308807054115,1.8835370596242134e-06
2183,0.32292308807054115,1.8835370596242134e-06
2184,0.32292308807054115,1.8835370596242134e-06
2185,0.32292308807054115,1.8835370596242134e-06
2186,0.32292308807054115,1.8835370596242134e-06
2187,0.32292308807054115,1.8835370596242134e-06
2188,0.32292308807054115,1.8835370596242134e-06
2189,0.32292308807054115,1.8835370596242134e-06
2190,0.32292308807054115,1.8835370596242134e-06
2191,0.32292308807054115,1.8835370596242134e-06
2192,0.32292308807054115,1.8835370596242134e-06
2193,0.32292308807054115,1.8835370596242134e-06
2194,0.32292308807054115,1.8835370596242134e-06
2195,0.32292308807054115,1.8835370596242134e-06
2196,0.32292308807054115,1.8835370596242134e-06
2197,0.32292308807054115,1.8835370596242134e-06
2198,0.32292308807054115,1.8835370596242134e-06
2199,0.32292308807054115,1.8835370596242134e-06
2200,0.32292308807054115,1.8835370596242134e-06
2201,0.32292308807054115,1.8835370596242134e-06
2202,0.32292308807054115,1.8835370596242134e-06
2203,0.32292308807054115,1.8835370596242134e-06
2204,0.32292308807054115,1.8835370596242134e-06
2205,0.32292308807054115,1.8835370596242134e-06
2206,0.32292308807054115,1.8835370596242134e-06
2207,0.32292308807054115,1.8835370596242134e-06
2208,0.32292308807054115,1.8835370596242134e-06
2209,0.32292308807054115,1.8835370596242134e-06
2210,0.32292308807054115,1.8835370596242134e-06
2211,0.32292308807054115,1.8835370596242134e-06
2212,0.32292308807054115,1.8835370596242134e-06
2213,0.32292308807054115,1.8835370596242134e-06
2214,0.32292308807054115,1.8835370596242134e-06
2215,0.32292308807054115,1.8835370596242134e-06
2216,0.32292308807054115,1.8835370596242134e-06
2217,0.32292308807054115,1.8835370596242134e-06
2218,0.32292308807054115,1.8835370596242134e-06
2219,0.32292308807054115,1.8835370596242134e-06
2220,0.32292308807054115,1.8835370596242134e-06
2221,0.32292308807054115,1.8835370596242134e-06
2222,0.32292308807054115,1.8835370596242134e-06
2223,0.32292308807054115,1.8835370596242134e-06
2224,0.32292308807054115,1.8835370596242134e-06
2225,0.32292308807054115,1.8835370596242134e-06
2226,0.32292308807054115,1.8835370596242134e-06
2227,0.32292308807054115,1.8835370596242134e-06
2228,0.32292308807054115,1.8835370596242134e-06
2229,0.32292308807054115,1.8835370596242134e-06
2230,0.32292308807054115,1.8835370596242134e-06
2231,0.32292308807054115,1.8835370596242134e-06
2232,0.32292308807054115,1.8835370596242134e-06
2233,0.32292308807054115,1.8835370596242134e-06
2234,0.32292308807054115,1.8835370596242134e-06
2235,0.32292308807054115,1.8835370596242134e-06
2236,0.32292308807054115,1.8835370596242134e-06
2237,0.32292308807054115,1.8835370596242134e-06
2238,0.32292308807054115,1.8835370596242134e-06
2239,0.32292308807054115,1.8835370596242134e-06
2240,0.32292308807054115,1.8835370596242134e-06
2241,0.32292308807054115,1.8835370596242134e-06
2242,0.32292308807054115,1.8835370596242134e-06
2243,0.32292308807054115,1.8835370596242134e-06
2244,0.32292308807054115,1.8835370596242134e-06
2245,0.32292308807054115,1.8835370596242134e-06
2246,0.32292308807054115,1.8835370596242134e-06
2247,0.32292308807054115,1.8835370596242134e-06
2248,0.32292308807054115,1.8835370596242134e-06
2249,0.32292308807054115,1.8835370596242134e-06
2250,0.32292308807054115,1.8835370596242134e-06
2251,0.32292308807054115,1.8835370596242134e-06
2252,0.32292308807054115,1.8835370596242134e-06
2253,0.32292308807054115,1.8835370596242134e-06
2254,0.32292308807054115,1.8835370596242134e-06
2255,0.32292308807054115,1.8835370596242134e-06
2256,0.32292308807054115,1.8835370596242134e-06
2257,0.32292308807054115,1.8835370596242134e-06
2258,0.32292308807054115,1.8835370596242134e-06
2259,0.32292308807054115,1.8835370596242134e-06
2260,0.32292308807054115,1.8835370596242134e-06
2261,0.32292308807054115,1.8835370596242134e-06
2262,0.32292308807054115,1.8835370596242134e-06
2263,0.32292308807054115,1.8835370596242134e-06
2264,0.32292308807054115,1.8835370596242134e-06
2265,0.32292308807054115,1.8835370596242134e-06
2266,0.32292308807054115,1.8835370596242134e-06
2267,0.32292308807054115,1.8835370596242134e-06
2268,0.32292308807054115,1.8835370596242134e-06
2269,0.32292308807054115,1.8835370596242134e-06
2270,0.32292308807054115,1.8835370596242134e-06
2271,0.32292308807054115,1.8835370596242134e-06
2272,0.32292308807054115,1.8835370596242134e-06
2273,0.32292308807054115,1.8835370596242134e-06
2274,0.32292308807054115,1.8835370596242134e-06
2275,0.32292308807054115,1.8835370596242134e-06
2276,0.32292308807054115,1.8835370596242134e-06
2277,0.32292308807054115,1.8835370596242134e-06
2278,0.32292308807054115,1.8835370596242134e-06
2279,0.32292308807054115,1.8835370596242134e-06
2280,0.32292308807054115,1.8835370596242134e-06
2281,0.32292308807054115,1.8835370596242134e-06
2282,0.32292308807054115,1.8835370596242134e-06
2283,0.32292308807054115,1.8835370596242134e-06
2284,0.32292308807054115,1.8835370596242134e-06
2285,0.32292308807054115,1.8835370596242134e-06
2286,0.32292308807054115,1.8835370596242134e-06
2287,0.32292308807054115,1.8835370596242134e-06
2288,0.32292308807054115,1.8835370596242134e-06
2289,0.32292308807054115,1.8835370596242134e-06
2290,0.32292308807054115,1.8835370596242134e-06
2291,0.32292308807054115,1.8835370596242134e-06
2292,0.32292308807054115,1.8835370596242134e-06
2293,0.32292308807054115,1.8835370596242134e-06
2294,0.32292308807054115,1.8835370596242134e-06
2295,0.32292308807054115,1.8835370596242134e-06
2296,0.32292308807054115,1.8835370596242134e-06
2297,0.32292308807054115,1.8835370596242134e-06
2298,0.32292308807054115,1.8835370596242134e-06
2299,0.32292308807054115,1.8835370596242134e-06
2300,0.32292308807054115,1.8835370596242134e-06
2301,0.32292308807054115,1.8835370596242134e-06
2302,0.32292308807054115,1.8835370596242134e-06
2303,0.32292308807054115,1.8835370596242134e-06
2304,0.32292308807054115,1.8835370596242134e-06
2305,0.32292308807054115,1.8835370596242134e-06
2306,0.32292308807054115,1.8835370596242134e-06
2307,0.32292308807054115,1.8835370596242134e-06
2308,0.32292308807054115,1.8835370596242134e-06
2309,0.32292308807054115,1.8835370596242134e-06
2310,0.32292308807054115,1.8835370596242134e-06
2311,0.32292308807054115,1.8835370596242134e-06
2312,0.32292308807054115,1.8835370596242134e-06
2313,0.32292308807054115,1.8835370596242134e-06
2314,0.32292308807054115,1.8835370596242134e-06
2315,0.32292308807054115,1.8835370596242134e-06
2316,0.32292308807054115,1.8835370596242134e-06
2317,0.32292308807054115,1.8835370596242134e-06
2318,0.32292308807054115,1.8835370596242134e-06
2319,0.32292308807054115,1.8835370596242134e-06
2320,0.32292308807054115,1.8835370596242134e-06
2321,0.32292308807054115,1.8835370596242134e-06
2322,0.32292308807054115,1.8835370596242134e-06
2323,0.32292308807054115,1.8835370596242134e-06
2324,0.32292308807054115,1.8835370596242134e-06
2325,0.32292308807054115,1.8835370596242134e-06
2326,0.32292308807054115,1.8835370596242134e-06
2327,0.32292308807054115,1.8835370596242134e-06
2328,0.32292308807054115,1.8835370596242134e-06
2329,0.32292308807054115,1.8835370596242134e-06
2330,0.32292308807054115,1.8835370596242134e-06
2331,0.32292308807054115,1.8835370596242134e-06
2332,0.32292308807054115,1.8835370596242134e-06
2333,0.32292308807054115,1.8835370596242134e-06
2334,0.32292308807054115,1.8835370596242134e-06
2335,0.32292308807054115,1.8835370596242134e-06
2336,0.32292308807054115,1.8835370596242134e-06
2337,0.32292308807054115,1.8835370596242134e-06
2338,0.32292308807054115,1.8835370596242134e-06
2339,0.32292308807054115,1.8835370596242134e-06
2340,0.32292308807054115,1.8835370596242134e-06
2341,0.32292308807054115,1.8835370596242134e-06
2342,0.32292308807054115,1.8835370596242134e-06
2343,0.32292308807054115,1.8835370596242134e-06
2344,0.32292308807054115,1.8835370596242134e-06
2345,0.32292308807054115,1.8835370596242134e-06
2346,0.32292308807054115,1.8835370596242134e-06
2347,0.32292308807054115,1.8835370596242134e-06
2348,0.32292308807054115,1.8835370596242134e-06
2349,0.32292308807054115,1.8835370596242134e-06


==> Figures/loss_norm_rocks.csv <==
iter,naive,calib
0,1.0,0.870238166153579
1,0.9602726756952542,0.8463726810738783
2,0.924923095252018,0.8240791238381757
3,0.8932876136365482,0.8030856746942401
4,0.8648251938739349,0.7831656244017832
5,0.8390902250725063,0.7642625848207217
6,0.8157151722266497,0.7462834432274741
7,0.7943929368504848,0.7290737828691672
8,0.7748667360288058,0.7125951441425609
9,0.7569194031300954,0.6969114336062512
10,0.7403678935761604,0.681838160832819
11,0.7250548989148046,0.6673932543591078
12,0.7108474009693602,0.6533066294523813
13,0.6976297317600871,0.6394498946554091
14,0.6853024168245977,0.6260630610257609
15,0.6737778376680605,0.6129925793207444
16,0.6629810992737575,0.6003084286678694
17,0.6528459817233124,0.5878984111267581
18,0.6433132051770696,0.5758770379974442
19,0.6343318757239438,0.5642070063565178
20,0.6258557261721642,0.5528192045860292
21,0.6178442727288532,0.5414863451057771
22,0.6102605016403705,0.5301138693425809
23,0.603072604212427,0.5190623722229578
24,0.5962502176003337,0.5080857701203011
25,0.5897676056785913,0.49745038855759377
26,0.5835996106614899,0.48687486517445633
27,0.5777254123129869,0.47651853261284577
28,0.5721247687363334,0.46634119624978004
29,0.566779173054895,0.45641717276218763
30,0.561672720921466,0.44661980571245485
31,0.5567900863287533,0.4367455194562432
32,0.5521173891191894,0.4269160545420788
33,0.5476419058150331,0.41713661602906615
34,0.543351491278335,0.40760065861348144
35,0.5392357353910113,0.39816995905930347
36,0.5352836496948158,0.3890637081881841
37,0.531486848261552,0.380031773993993
38,0.5278363668224869,0.3709865379821472
39,0.5243243977890889,0.36211046639067707
40,0.5209428444028077,0.35347845423617613
41,0.5176853449248349,0.34496182089151933
42,0.5145455376161149,0.33650996161551583
43,0.5115164823979247,0.328143407474562
44,0.5085932633811797,0.31971670598414403
45,0.5057706755067762,0.311620525745698
46,0.5030435137156108,0.30362410913966004
47,0.5004065729485797,0.29605797741812595
48,0.4978566723363409,0.28867749280396365
49,0.4953888959895615,0.28136322810817926
50,0.4929997738691282,0.2739330062627606
51,0.4906852575953936,0.26667686472680224
52,0.4884418771293694,0.2597307133764195
53,0.4862670299412549,0.25302515142376936
54,0.4841581135014987,0.24643525745085815
55,0.48211021192101544,0.24002002212732076
56,0.48012245769012074,0.23383930363247923
57,0.47819195910899476,0.22766841691593084
58,0.4763161136483342,0.2216166682184825
59,0.47449260794860615,0.21578121864311453
60,0.47271970698981997,0.21021614297025384
61,0.47099451907277695,0.20519123676249418
62,0.4693158875175246,0.2002863360836429
63,0.46768149896440553,0.1954696322394127
64,0.4660893292240309,0.1906459883163364
65,0.46453879995623837,0.18591140873768947
66,0.46302759780161895,0.18126647184326272
67,0.46155398774030587,0.17661979992909319
68,0.4601171022626142,0.1722330917993476
69,0.4587157846885913,0.1679128927578748
70,0.4573474324889339,0.16393622761600837
71,0.4560123348332879,0.15998732278940297
72,0.4547084675322651,0.1563455164488029
73,0.4534349630758068,0.1526490569878613
74,0.45219066478433345,0.1492790703996164
75,0.45097441597789273,0.14595361598339962
76,0.449785349146675,0.14263249911660167
77,0.44862259678087096,0.13960604642796315
78,0.44748558054044263,0.13672099784456315
79,0.44637314374580955,0.1338689146352803
80,0.44528441888691456,0.1310122047068071
81,0.44421824928417675,0.12831048987124646
82,0.4431749241073676,0.12559720823764992
83,0.44215299750676407,0.12296518335970334
84,0.4411513128026609,0.12047022503782476
85,0.4401704483348488,0.11837836962510309
86,0.4392089582536037,0.11637528938679213
87,0.4382662642191365,0.11435543729146529
88,0.43734178789153255,0.11234165776505176
89,0.4364358184405623,0.11031920314017325
90,0.4355466208467318,0.10835429333508276
91,0.43467390593989796,0.10635034558696235
92,0.43381796289020386,0.1045106463700091
93,0.43297734584780156,0.10252202462918107
94,0.43215234398271035,0.10066555355508752
95,0.43134237895489225,0.09883713196615093
96,0.430546294084643,0.09696620239469943
97,0.4297649568818959,0.09517681874879273
98,0.4289966323267838,0.0934929821344365
99,0.4282418987592213,0.09177560180604906
100,0.4275004670094375,0.09014034574312105
101,0.4267708912275844,0.08851839149797115
102,0.42605403892334753,0.0869409694248504
103,0.4253487534172704,0.08540489865454082
104,0.42465532387900073,0.08396425396759268
105,0.4239728827988523,0.08244669007404119
106,0.4233017193465966,0.08100749123669268
107,0.4226409660126726,0.0796353798276549
108,0.4219909119668511,0.07830519806109353
109,0.42135097886921813,0.07696460617657326
110,0.420720588379859,0.07571452448608203
111,0.4201003188388128,0.07447745544322631
112,0.41948930273602125,0.07321233691533809
113,0.4188875400717331,0.07206172968736012
114,0.4182947416758049,0.07082784151397016
115,0.41771061837834156,0.06967578843626922
116,0.41713517017934265,0.06853038626739458
117,0.41656752956899984,0.06748792860039486
118,0.4160085640572459,0.06639255283279691
119,0.41545740613389975,0.06538306054003822
120,0.41491376662943763,0.06437270073747006
121,0.4143779347135077,0.06332127880198613
122,0.41384991038623276,0.06234937860265824
123,0.4133285369677852,0.06140408203863882
124,0.4128143927980797,0.060511125235427975
125,0.41230689953707655,0.05959792653571679
126,0.41180663552493935,0.05867489605783584
127,0.41131244408171486,0.05781808549833229
128,0.41082519271733703,0.05693698466292828
129,0.41034459226166214,0.05608942754180432
130,0.4098697752050052,0.055209194216333635
131,0.4094007415473663,0.05441513353572197
132,0.40893806962865986,0.05364015807178249
133,0.40848147027874177,0.052875881896069996
134,0.40802978681815716,0.05207372445690798
135,0.40758446509625573,0.05138347578810401
136,0.4071434809237737,0.050609078664078606
137,0.40670885848997484,0.049894250549603766
138,0.40627915194550945,0.04921441199888312
139,0.4058546504600235,0.04854787526594113
140,0.40543506486362163,0.04790736382839407
141,0.40502068432644805,0.04724342962500374
142,0.40461093050833985,0.046585567990526724
143,0.40420580340954587,0.045959515050462585
144,0.40380559219983597,0.04533490796012142
145,0.4034097185392961,0.044732277785900006
146,0.40301818242805115,0.044153070377645195
147,0.40263127303599605,0.04353742755566437
148,0.4022484120232161,0.04300737903875185
149,0.4018704668995202,0.042449281036682926
150,0.40149570264541506,0.04190997908139189
151,0.40112585428027014,0.0413842681137738
152,0.4007594759546107,0.0409088727172028
153,0.4003968568383316,0.040448224988133975
154,0.40003857527122255,0.03991962232094497
155,0.3996843420833892,0.039422828348168834
156,0.3993330005951268,0.038903768289254244
157,0.3989857074860156,0.03845150648863061
158,0.3986418844163895,0.037998955518112144
159,0.39830182055614366,0.037535416089472404
160,0.3979649375652397,0.03708835934795263
161,0.39763152461382134,0.03666154450293373
162,0.397301581701764,0.03623068127864019
163,0.396974819659173,0.035820059950722544
164,0.39665094931602846,0.03540076352434047
165,0.39633112735215964,0.03500488986380058
166,0.3960139079178425,0.03459600355562625
167,0.39569958018309626,0.03418567139760343
168,0.3953884333176919,0.033791821926826095
169,0.3950801781517351,0.033404334194856354
170,0.39477481468534864,0.033063691994696484
171,0.39447263208842853,0.03270888046694852
172,0.3941727628511652,0.03233874293190873
173,0.39387665282315837,0.0320059083204044
174,0.3935822778147699,0.03167683291815653
175,0.39329108367597154,0.031364818542943255
176,0.3930027812364958,0.031048177448540187
177,0.39271621381688726,0.030710716117846596
178,0.3924331164365154,0.030361977159011407
179,0.3921520432459056,0.030073096379746027
180,0.39187328341482813,0.029772359632549393
181,0.391597704453217,0.029453405178613907
182,0.39132386051134865,0.029154692621054863
183,0.3910526190989075,0.028853666703838984
184,0.39078398021614297,0.028538760629178674
185,0.39051707635299626,0.028270989256223067
186,0.3902530641892971,0.02797661424783457
187,0.3899910762153595,0.02771404793398283
188,0.3897311124309355,0.027452059959921286
189,0.3894734620061684,0.0271756134885007
190,0.38921783577116276,0.026936469940491686
191,0.3889645228955662,0.026642384102122437
192,0.3887132342097311,0.026414229012110817
193,0.3884639697134097,0.026165542855827922
194,0.38821672940684976,0.025871746187477923
195,0.387971513289928,0.025595299715932916
196,0.3877283213626438,0.025396929130821002
197,0.3874871536249972,0.025166749851171788
198,0.38724743173707354,0.0249374380814559
199,0.38701002320880734,0.024676317617327678
200,0.3867743497001594,0.024469561103645614
201,0.38654070038114907,0.024231863405360113
202,0.3863087860818815,0.024003129975558302
203,0.3860783176323375,0.023750395439875806
204,0.38584987337243104,0.023555494894124996
205,0.3856231641322674,0.023364064387734754
206,0.38539818991172203,0.02315904289367103
207,0.38517495071091945,0.022975998315850937
208,0.38495315735984037,0.022754204964771877
209,0.3847333881985228,0.022510723867592314
210,0.3845153540568241,0.022274761188925157
211,0.38429847659482913,0.022099235029741354
212,0.38408333415257745,0.02189623772543964
213,0.3838696375601726,0.021672131014827622
214,0.3836582543273013,0.02146306114148872
215,0.3834471602643243,0.021282329923201046
216,0.3832383795610046,0.021062560761759573
217,0.38303075553738924,0.020830068122577945
218,0.38282457736362124,0.020643264335377498
219,0.38261984503957674,0.02044952046945484
220,0.3824171369051699,0.020241028936030008
221,0.38221529628057244,0.02004815257991625
222,0.3820149015058224,0.019892579147214602
223,0.3818162417506907,0.019746837492805543
224,0.38161873867538765,0.019571600503640985
225,0.3814223922797889,0.019405906122750845
226,0.38122749173403814,0.01923269332309946
227,0.38103374786811545,0.01906873396195208
228,0.38084144985179186,0.018890605273216073
229,0.380650886855335,0.01871074156473784
230,0.3804611913685636,0.018575699198431883
231,0.3802726525617448,0.01838831707131736
232,0.3800855596045251,0.01823447865835794
233,0.379899623327258,0.01807370016655188
234,0.37971484372969516,0.017926801832439093
235,0.3795315099818558,0.017779614328182633
236,0.3793487545739305,0.01763647520332578
237,0.379167734185748,0.017471648332368424
238,0.3789875813073744,0.017354823672801323
239,0.3788088742787249,0.017218913796685928
240,0.37863103475988424,0.017049171036520067
241,0.3784543519209962,0.016945648194607737
242,0.3782788257618124,0.01679354480139054
243,0.37810445628233336,0.016638260538583718
244,0.3779312434828064,0.016486735485281134
245,0.3777588981930889,0.016322486954113972
246,0.3775877095830751,0.016222723321582
247,0.37741767765301437,0.016097223563673803
248,0.37724851323263875,0.01592748080338406
249,0.3770805054922156,0.015785787528374604
250,0.37691336526147756,0.0156599986004477
251,0.3767470925406728,0.015518016155295111
252,0.376582265669716,0.01536706944178272
253,0.3764183063084442,0.015219014427841243
254,0.3762549252870865,0.01509409300972324
255,0.3760927009455569,0.01498391925910741
256,0.37593163328385654,0.014848587722906089
257,0.37577143313196454,0.01472337713489326
258,0.37561210049000643,0.014600769076432098
259,0.3754536353578572,0.014482498567141481
260,0.375296037735518,0.014354685449576987
261,0.37513959679300635,0.014264464425442774
262,0.3749837341902849,0.01415978490382564
263,0.37482873909749737,0.014052792022551665
264,0.3746749006845379,0.0139212196957307
265,0.37452192978138793,0.013803527526354699
266,0.37436953721815147,0.013695088795357208
267,0.37421830133474426,0.01357421575663881
268,0.3740676437911267,0.013444956789350801
269,0.3739181429274617,0.013344036476989599
270,0.3737689312335677,0.013241670315029841
271,0.37362116538952156,0.013137569133326782
272,0.37347368871549413,0.013037227160880193
273,0.373327368721171,0.012930812619644716
274,0.3731816270667625,0.012832784006854966
275,0.3730367529221629,0.012739382113254474
276,0.3728927462874966,0.01263643761125622
277,0.3727496071626397,0.012527420540468539
278,0.3726070463775731,0.0124273677380412
279,0.3724650639325449,0.012322399046404815
280,0.3723242381673449,0.012218876204616369
281,0.37218399074193453,0.012144270357669344
282,0.37204403248654394,0.012001131232812488
283,0.37190523091085764,0.011897319221004794
284,0.37176700767508486,0.011811724916060376
285,0.3716293627793511,0.011705888714614553
286,0.37149287456319724,0.011610462631377006
287,0.37135696468708185,0.01152689251606964
288,0.3712216331508805,0.011445057420505576
289,0.37108687995459383,0.011353390546523965
290,0.37095270509809675,0.011266061221836782
291,0.3708196869214284,0.011167165099237594
292,0.37068695791477874,0.011075498225379864
293,0.37055480724791984,0.010965613644659398
294,0.3704238132610129,0.010896502026834953
295,0.370293108443877,0.010825944559163648
296,0.37016298196677955,0.010741796103942207
297,0.3700337229994915,0.01063075484339305
298,0.3699047532020983,0.010537063779897732
299,0.36977665091463846,0.010444240226211852
300,0.36964941613698804,0.0103598026009717
301,0.3695224705292325,0.010284040074320409
302,0.36939581409149613,0.010186011461530121
303,0.36927002516356866,0.010057041664136939
304,0.36914481457555587,0.009967398979917339
305,0.36902047149735245,0.00988382886461051
306,0.36889699592908237,0.009784065232077999
307,0.3687735203606879,0.009712640254596715
308,0.36865091230222674,0.00962126255063435
309,0.36852859341378486,0.009526125637415516
310,0.3684065636951139,0.009450941450554416
311,0.36828597982629085,0.009371998054436845
312,0.3681653959574673,0.009308959005526248
313,0.36804567959845313,0.009187796796788602
314,0.36792625240945825,0.009093816563274034
315,0.3678068252204634,0.009024415775430878
316,0.367688843881192,0.00896282257624326
317,0.3675714408818347,0.008890530088953075
318,0.3674537487124582,0.0087930798160774
319,0.3673369240530155,0.008691870333821372
320,0.36722125607327655,0.008616396977065444
321,0.36710529892364274,0.008542658640051744
322,0.36698992011392306,0.00845157010610809
323,0.3668754088140128,0.008374940069523475
324,0.3667614758540166,0.008303515092042729
325,0.3666475428940204,0.008229776755029028
326,0.3665347666138529,0.008130302292515762
327,0.366421990333561,0.00806176901448151
328,0.3663097923933076,0.007985138977896895
329,0.36619788362294897,0.007914292340330226
330,0.366086553192505,0.007839108153593007
331,0.3659758011019751,0.007760164757475975
332,0.36586562735123485,0.007682956380976746
333,0.36575603194053363,0.007594181206566048
334,0.36564643652983186,0.007527382948275098
335,0.36553770862881513,0.0074738865077622636
336,0.36542926989794206,0.007391473072159703
337,0.36532112033683994,0.007318602244954903
338,0.36521325994588094,0.007241683038475461
339,0.36510655623462623,0.007185005728496347
340,0.36500014169326633,0.0071248583790322435
341,0.3648934379820121,0.007068181068929247
342,0.36478789095046166,0.006962344867483962
343,0.36468263308905435,0.006899305818572827
344,0.36457737522752315,0.006823832461816362
345,0.3644732740456962,0.006747780765270243
346,0.3643691728639931,0.006690525115253172
347,0.3642656500222047,0.0066263293865133485
348,0.36416241635031105,0.0065468076504817015
349,0.3640594718484367,0.0064860819611035235
350,0.36395710568635253,0.006434031370314204
351,0.3638550286942876,0.006384004969038593
352,0.36375324087224137,0.0063391836269907345
353,0.3636523205598807,0.006266023629767225
354,0.36355140024764393,0.006182742684479107
355,0.363450769105302,0.006119414465549263
356,0.36335071630287463,0.006073147273653468
357,0.36325124184036134,0.0060089515449141834
358,0.3631517673778481,0.0059493825353641545
359,0.3630531604251443,0.005903404513487608
360,0.36295455347244043,0.005824461117370575
361,0.36285623568963143,0.0057822423047499604
362,0.3627584962468604,0.0057293242040273185
363,0.36266162431389937,0.005641705709445309
364,0.3625644632109185,0.005584160889532871
365,0.36246759127795747,0.005519675990898222
366,0.36237129768478604,0.0054525885625880234
367,0.3622752932616339,0.005369885957090097
368,0.3621798671783958,0.005304244378627297
369,0.36208444109515825,0.00525913386656019
370,0.3619898825217296,0.0051885763990127684
371,0.36189532394842483,0.005137971657822544
372,0.3618007653749962,0.0051119463624281535
373,0.3617070743115009,0.005026641227378561
374,0.36161338324788167,0.004920805025932738
375,0.3615205596941953,0.0048603685065738075
376,0.3614277361405094,0.004801667006957103
377,0.36133549092673756,0.004734290408751539
378,0.3612429565429465,0.004683685667561853
379,0.3611512896690893,0.004627875867392179
380,0.36105991196512643,0.004572066067222505
381,0.3609685342611641,0.004517412946757099
382,0.3608777348971158,0.004478375003727186
383,0.3607872247029623,0.004423432713366952
384,0.3606970036788281,0.004371382122453212
385,0.36060678265469387,0.00431007809316042
386,0.3605171399703499,0.00425600331273351
387,0.3604283647959392,0.004194699283441256
388,0.3603390112816144,0.004131660234530122
389,0.36025052527722295,0.004071223715170653
390,0.36016203927270707,0.004019751464171527
391,0.36007384243821045,0.003978689331379601
392,0.35998622394362845,0.0038939625362446233
393,0.35989889461894126,0.0038407552656266153
394,0.35981156529425357,0.0038028740023009692
395,0.35972452513958564,0.0037621010394044093
396,0.3596380633247079,0.0037204605666984088
397,0.35955189067984883,0.0036756392246505504
398,0.35946571803499033,0.0036169377249099625
399,0.35937983456002615,0.0035784781216702415
400,0.359294529425101,0.003525849190966309
401,0.35920922429005137,0.0034691718808633116
402,0.3591244974949159,0.0034130729106743897
403,0.3590400598696757,0.003360733149866361
404,0.35895562224455946,0.0032976941009552267
405,0.3588711846193193,0.003254318608630884
406,0.3587876145040125,0.003215280665476549
407,0.3587040443887051,0.0031513741066320914
408,0.35862076344329363,0.0031111794837740277
409,0.3585377716679009,0.003065201461773059
410,0.3584553582324222,0.0030010057330337745
411,0.3583726556269243,0.002964570319431644
412,0.3582908205312358,0.0029217731670213762
413,0.3582086962656525,0.002862204157471348
414,0.3581268611700884,0.0027928033696281935
415,0.35804589358433325,0.0027196433725285673
416,0.35796463682855884,0.002670195311167031
417,0.35788366924280424,0.0026380974467354475
418,0.3578029908269439,0.002608312941960164
419,0.35772289075099817,0.002561467410274715
420,0.3576422123351378,0.002512308518932427
421,0.3575626905991067,0.002464306307294406
422,0.3574828796931797,0.002407628997191409
423,0.35740306878712935,0.0023801578520729646
424,0.35732412539101177,0.002329553111007161
425,0.3572451819948942,0.0022786591999221094
426,0.357166527768672,0.0022266086090089073
427,0.3570878735424498,0.0022057883727178485
428,0.3570100868261609,0.0021644370699066746
429,0.3569320109398528,0.0021253991267528786
430,0.3568539350535447,0.0020785535950674293
431,0.3567764375071506,0.0020334430830003226
432,0.3566992291307758,0.0020004777087592987
433,0.3566220207542771,0.0019680906744323494
434,0.3565451015477971,0.001897533206760506
435,0.3564684715112125,0.0018249515495754934
436,0.35639213064464714,0.0017844677566981816
437,0.35631636811799583,0.00174918902279978
438,0.3562403164213253,0.0017185370082155947
439,0.3561642647246548,0.0016725589863395862
440,0.3560887913678983,0.0016314968535476608
441,0.35601360718116165,0.0016228217550826845
442,0.35593871216419537,0.001591591400584424
443,0.3558635279774581,0.0015537101371343566
444,0.3557886329606163,0.0015057079256207574
445,0.3557143162836885,0.00145857322391606
446,0.35564028877665554,0.0014082576527450832
447,0.3555662612696226,0.0013700872194001889
448,0.3554925229326089,0.0013296034265228773
449,0.3554187845955952,0.0013151449290399557
450,0.35534533542847685,0.0012625159983365615
451,0.35527217543125333,0.0012174054862694548
452,0.3551990154341537,0.001166511575184403
453,0.3551264337768443,0.0011231360827356387
454,0.3550538521196593,0.0010953757675984846
455,0.35498127046234984,0.0010638562432048588
456,0.35490897797505966,0.001005733083378346
457,0.3548372638276841,0.0009614900811206799
458,0.3547652605102887,0.0009091503203121125
459,0.354693835532808,0.0008614372786928014
460,0.35462241055532673,0.0008339661335748956
461,0.3545506964079511,0.0007908798111453795
462,0.35447984977038444,0.0007451909591641977
463,0.3544092923028365,0.0006847544398052677
464,0.3543387348351652,0.0006497648759261142
465,0.3542681773676178,0.0005737131792561126
466,0.3541976198999459,0.0005286026671890058
467,0.35412764077218817,0.0005014206919659268
468,0.3540576616445548,0.00042479065538077285
469,0.35398797168681684,0.00038604188224622497
470,0.35391857089897366,0.0003507631483483619
471,0.3538488809412352,0.0003195327938495629
472,0.35378005849330607,0.000298134217644429
473,0.35371065770546295,0.00026748220306024373
474,0.35364212442742865,0.000219479991422223
475,0.353573301979624,0.0001868037872004471
476,0.35350476870158976,0.0001286806273739345
477,0.3534365245935753,7.720837637480756e-05
478,0.35336856965557956,4.279715241026781e-05
479,0.3533006147174599,0.0


==> Figures/loss_norm_walnut.csv <==
iter,naive,calib
0,1.0,0.8666175184458924
1,0.9160652619072819,0.783291483200988
2,0.4465590832615699,0.313664000170107
3,0.1997132139286095,0.0641140789859126
4,0.4076752746942801,0.26906621359124255
5,0.6758934838898639,0.5363165822506389
6,0.6054183058581392,0.4656568530960406
7,0.3277003012911391,0.18565181340363948
8,0.2310622942405891,0.08446445948520649
9,0.3860504555092024,0.2359082841012114
10,0.49683764519481644,0.34646420205063105
11,0.3773639936316365,0.22836633624207758
12,0.20206379660854137,0.05308819285255284
13,0.2042254475205659,0.053512048460932694
14,0.332705479655983,0.18039216280488607
15,0.3671185861543811,0.21428594665496098
16,0.2643786037896116,0.11087537778091189
17,0.19082872057413783,0.03566217022732864
18,0.23913298407492692,0.08252782895970803
19,0.30004243144715026,0.14347568688041995
20,0.26187266801999975,0.10588493944055785
21,0.18488899833555555,0.02837277219457548
22,0.18260356129954283,0.024650307328364245
23,0.2366637855602149,0.0779324759184616
24,0.24569507752587647,0.08724364973931287
25,0.1984086277565329,0.04004956953666677
26,0.17589177387546115,0.01675738613752149
27,0.20478216546060196,0.044827537192467695
28,0.22223681738721335,0.062131823008343634
29,0.19419796303284179,0.034088070980026315
30,0.1682630027598647,0.007717566719877556
31,0.1819076779752879,0.02094573166278316
32,0.20133204087775328,0.04048983846312539
33,0.19003164998996527,0.029366962404642587
34,0.17092840904946824,0.009825927226103003
35,0.1763419274548181,0.014536617668749273
36,0.18981869047806435,0.02780581708192033
37,0.18291894894076288,0.02113823328036501
38,0.16783118020585733,0.006127492454014361
39,0.16973348941159067,0.007859957659525935
40,0.18005609400686626,0.018109997245867964
41,0.17738337410818225,0.01543813514516358
42,0.1679501344595681,0.005807201263517969
43,0.1691970014031189,0.006782774907263755
44,0.1756045314085465,0.013183843226259971
45,0.17273122308993713,0.010473893720134898
46,0.1658220434247148,0.003550578014212361
47,0.16702183253496594,0.004581366821423154
48,0.17153049392711076,0.009043647194242208
49,0.16949512967893363,0.007072788179170848
50,0.16544653002035833,0.002996969885619541
51,0.1669825007349341,0.00444512735086385
52,0.16947332045902913,0.0069378812331407835
53,0.16709951848032592,0.0046086036699190475
54,0.16449897581887946,0.0019850120942229545
55,0.1660312239252345,0.003494065578185344
56,0.16731883274768394,0.004841140951893596
57,0.16541545188199824,0.002985432502773154
58,0.16435975403150005,0.0018879798667214773
59,0.16578776910757803,0.003278838776966187
60,0.16597677607969397,0.0035070124523703555
61,0.16429754135163557,0.0018740712012397978
62,0.16402513291445947,0.0016120920599260197
63,0.1650475153014523,0.0026584822147998274
64,0.16471537592322288,0.0023683919760914265
65,0.16372659101550555,0.0013936273650989367
66,0.16403895168741425,0.0017098246266029243
67,0.16451585916324984,0.002226768354367516
68,0.16382787228067985,0.0015905484048806152
69,0.16331247905213897,0.0011004954687553203
70,0.1637295239795602,0.0015397268121769886
71,0.1637764702054988,0.0016290024308040962
72,0.1632214631611559,0.001114367707199499
73,0.16318656840931842,0.0011076193047273527
74,0.16346845257651965,0.0014265938340796145
75,0.16319527329622563,0.0011981422556320066
76,0.16284124949389114,0.0008800836900142097
77,0.16297515058365342,0.001049552256744846
78,0.1630148208026078,0.0011358590718197842
79,0.16271280070910707,0.0008791659636811528
80,0.16263616762263516,0.000839066258202624
81,0.16275365539431863,0.000996273601601272
82,0.1625992611582701,0.0008873326704862042
83,0.16238727930105676,0.0007189533896848173
84,0.16241997432985328,0.0007950876607581253
85,0.16240297817917,0.0008253238645213168
86,0.16222152922981647,0.0006890767560341935
87,0.16216631054115796,0.0006751316635149203
88,0.16219178596613076,0.0007449904960713396
89,0.1620719856650934,0.0006732233567737113
90,0.16194868836845305,0.000596511540895413
91,0.16194464614234982,0.0006382099232959964
92,0.16188948385684374,0.0006305714085353869
93,0.16176906312110562,0.0005575563494353176
94,0.16172850925272841,0.0005633523611354494
95,0.16170113492154095,0.0005832867636670026
96,0.16159919561956157,0.0005291649988640585
97,0.1615237846014431,0.0005008423896378492
98,0.1614953762124237,0.0005200705776672677
99,0.16142229652470724,0.0004954911403155176
100,0.1613391394733129,0.0004605141338753505
101,0.16130093573638585,0.0004700374540626224
102,0.16124620587506708,0.00046395472632501823
103,0.16116348124786817,0.0004299395111826834
104,0.16110967263807652,0.00042425689332524047
105,0.1610616735532498,0.00042520634643293564
106,0.16098789822662396,0.0004004635749450845
107,0.16092702042141768,0.00038824289138069095
108,0.16088078863544464,0.00039041500037768917
109,0.16081521056733009,0.00037417852969009227
110,0.16074936928449354,0.0003572693338735901
111,0.16069918927767396,0.00035618886093729586
112,0.16063964634714206,0.00034592583687466
113,0.1605746323105759,0.0003302075701728225
114,0.16052213977440238,0.00032665534647905695
115,0.16046646986050847,0.0003203117541499821
116,0.16040277189756044,0.00030590838599704425
117,0.16034700797840173,0.00029920757368685633
118,0.160292541331805,0.00029392447817671083
119,0.1602312875055719,0.0002821444442600719
120,0.16017450832962937,0.00027489370118948626
121,0.1601207561229982,0.000270466641061712
122,0.16006155161138885,0.0002603881023182694
123,0.16000396399022404,0.00025197110651329333
124,0.15994981696150987,0.0002473290093574148
125,0.1598921353350803,0.0002392739337964612
126,0.1598347733265332,0.00023126116060169201
127,0.15978062629781897,0.00022579357977235324
128,0.15972427954606377,0.0002191714968658975
129,0.15966729355855164,0.00021094956197166082
130,0.1596127705088025,0.00020643319684860828
131,0.15955711939595665,0.00019921770574984305
132,0.15950067863893666,0.00019224075299372894
133,0.15944624959444423,0.0001871550685257775
134,0.15939129412050776,0.00018113696940317734
135,0.15933545499714852,0.00017444849528312658
136,0.15928100715160798,0.00016963483853105562
137,0.15922639009659406,0.00016415726964303442
138,0.15917111500478312,0.00015746820799012
139,0.15911691157291652,0.00015320565706417407
140,0.15906274574314613,0.00014713115478666135
141,0.15900799708077926,0.0001428691913935791
142,0.15895400046047417,0.00013679703924752106
143,0.15890011664648196,0.0001323629287253827
144,0.15884583801040678,0.00012869848625465566
145,0.15879214220692797,0.0001215611370267589
146,0.15873859681185834,0.00011692021493660772
147,0.15868475059997048,0.00011313062796591838
148,0.15863137441437422,0.0001087552707301473
149,0.1585781110350828,0.00010453678476897684
150,0.1585246784463341,9.734890771480423e-05
151,0.15847158427650798,9.329610602118949e-05
152,0.15841865931614718,9.067218425202691e-05
153,0.15836562154947348,8.544490436393032e-05
154,0.15831288459963422,8.151372197309584e-05
155,0.15826024165505162,7.73616272255204e-05
156,0.15820754230730855,7.218487516369967e-05
157,0.15815510617429554,6.892289270458848e-05
158,0.15810280164863552,6.389302385868592e-05
159,0.15805047832192737,6.198060438743108e-05
160,0.1579983618067888,5.638846659099369e-05
161,0.157946339296907,5.221522066032604e-05
162,0.15789433558808133,4.7945031807152374e-05
163,0.15784255749186535,4.673177644366811e-05
164,0.15779085459986603,4.475179069309089e-05
165,0.15773918930996295,3.786590553084608e-05
166,0.15768769322953324,3.611740772855593e-05
167,0.15763629115435218,3.0569334896894e-05
168,0.1575849830844359,2.8584648883407397e-05
169,0.15753378782082444,2.7349067271103573e-05
170,0.1574826865624778,2.185916019294525e-05
171,0.15743167930937974,1.9392697231246978e-05
172,0.1573808036636508,1.5160698014212047e-05
173,0.15733000322213048,1.6171842072592877e-05
174,0.15727929678585875,1.0039761574440221e-05
175,0.15722874075800425,9.236016616935878e-06
176,0.15717824113331025,4.974640756717307e-06
177,0.15712783551386486,4.971703092398943e-06
178,0.15707754270074042,2.021113051034314e-06
179,0.1570273626939209,0.0


==> Figures/loss_norm_xrf.csv <==
iter,naive,calib
0,0.9701739150043837,0.8000852261849086
1,0.6375787455079256,0.47803222026119946
2,0.7713980909758897,0.5612618553486547
3,1.0,0.771482680684833
4,0.7841151545166883,0.5882510369339816
5,0.38439620314026973,0.20427678998342869
6,0.3545801101329266,0.15258912434355296
7,0.5947428180274495,0.3864735785652415
8,0.6191652905155192,0.43539353189170615
9,0.4242281693791208,0.2436341367793009
10,0.38854253608228445,0.17360891419492994
11,0.5322224683338665,0.30014136268066977
12,0.5303688860709047,0.32641337957342625
13,0.3480157160287883,0.17188314041210723
14,0.26992162072239817,0.08571476575990628
15,0.35516306736656666,0.1540636612157519
16,0.3807095700970999,0.18064655897653023
17,0.2987253063151795,0.09934739655494723
18,0.2869759599948165,0.075685889255988
19,0.36352122868057885,0.15158814612105712
20,0.36143235562526527,0.16869946025811564
21,0.2681813038059586,0.08542099446084549
22,0.23380954852877725,0.038567124243838256
23,0.2751292944462031,0.06925888499060667
24,0.27869061700630243,0.07746665319345149
25,0.24321009322217085,0.045490613981330655
26,0.2529063597054868,0.05092892469473022
27,0.28397145124698475,0.0833252433588096
28,0.26199325178068694,0.06814221186279645
29,0.22091522985354242,0.02560080850241551
30,0.22555979344370214,0.023711227706359903
31,0.24364358126136737,0.043333165773621375
32,0.23001923149770356,0.03487884868204819
33,0.21809926855566117,0.020852424047800303
34,0.2329473631296933,0.03168059117530174
35,0.23712859959238847,0.03801434828984554
36,0.21811439341462271,0.021646342266729762
37,0.21158209686185525,0.013521350158518446
38,0.22054805850363884,0.022239804775711858
39,0.21673091366843428,0.020558242119084448
40,0.20718774360818157,0.0097393141588219
41,0.21274671100189427,0.012332406211416916
42,0.21893435239751086,0.019788003543597048
43,0.21101453824028016,0.014688359638212006
44,0.2050118170659943,0.008259404881969126
45,0.20840669773924078,0.01054993131705732
46,0.2073805342312344,0.010044788403052032
47,0.20263269728282593,0.004866337823032512
48,0.20519482101560144,0.006305971174551036
49,0.2084020439364834,0.010502229838793984
50,0.20414887884587607,0.007646540121785227
51,0.20093707056051255,0.0037454215221199524
52,0.20274445698727933,0.004812579557356973
53,0.2021082547750326,0.0047690870330580485
54,0.19973659476393124,0.0024588503745267536
55,0.2010705936366844,0.003289246194481117
56,0.2020972362126217,0.004715978931003028
57,0.19969874839738944,0.002702045787738756
58,0.19872144981833573,0.0012726781775968467
59,0.19965173130188454,0.0022162366866594263
60,0.19863829731318516,0.0017226256221338691
61,0.1975158411510661,0.00039194600575914935
62,0.19844831265944193,0.0009377412556158311
63,0.19851791438597538,0.0012783243353539848
64,0.1972617982711328,0.0002124666273580023
65,0.19715927773391834,0.0
66,0.19723914520182842,0.0002599285716558843

